GRATEV2.0: Computational Tools for Real-time Analysis of High-throughput High-resolution TEM (HRTEM) Images of Conjugated Polymers

Automated analysis of high-resolution transmission electron microscopy (HRTEM) images is increasingly essential for advancing research in organic electronics, where precise characterization of nanoscale crystal structures is crucial for optimizing material properties. This paper introduces an open-source computational framework called GRATEV2.0 (GRaph-based Analysis of TEM), designed for real-time analysis of HRTEM data, with a focus on characterizing complex microstructures in conjugated polymers, illustrated using Poly[N-9'-heptadecanyl-2,7-carbazole-alt-5,5-(4',7'-di-2-thienyl-2',1',3'-benzothiadiazole)] (PCDTBT), a key material in organic photovoltaics. GRATEV2.0 employs fast, automated image processing algorithms, enabling rapid extraction of structural features like d-spacing, orientation, and crystal shape metrics. Gaussian process optimization rapidly identifies the user-defined parameters in the approach, reducing the need for manual parameter tuning and thus enhancing reproducibility and usability. Additionally, GRATEV2.0 is compatible with high-performance computing (HPC) environments, allowing for efficient, large-scale data processing at near real-time speeds. A unique feature of GRATEV2.0 is a Wasserstein distance-based stopping criterion, which optimizes data collection by determining when further sampling no longer adds statistically significant information. This capability optimizes the amount of time the TEM facility is used while ensuring data adequacy for in-depth analysis. Open-source and tested on a substantial PCDTBT dataset, this tool offers a powerful, robust, and accessible solution for high-throughput material characterization in organic electronics.

==> data/BO_run4_convergence.csv <==
Evaluations, Objective Value, Min Objective Value
1, -0.0, -0.0
2, -0.49036167507180795, -0.49036167507180795
3, -0.34115359421540953, -0.49036167507180795
4, -0.0, -0.49036167507180795
5, -0.0, -0.49036167507180795
6, -0.060980336094820266, -0.49036167507180795
7, -0.0, -0.49036167507180795
8, -0.0, -0.49036167507180795
9, -0.39101123742159316, -0.49036167507180795
10, -0.35184185441630683, -0.49036167507180795
11, -0.0, -0.49036167507180795
12, -0.5104623062605955, -0.5104623062605955
13, -0.41307073085041834, -0.5104623062605955
14, -0.4990543126189075, -0.5104623062605955
15, -0.004784165227098774, -0.5104623062605955
16, -0.5736182761483316, -0.5736182761483316
17, -0.0, -0.5736182761483316
18, -0.449626764894864, -0.5736182761483316
19, -0.41222902498091873, -0.5736182761483316
20, -0.3000071476437337, -0.5736182761483316
21, -0.39744427398799165, -0.5736182761483316
22, -0.0, -0.5736182761483316
23, -0.0, -0.5736182761483316
24, -0.0, -0.5736182761483316
25, -0.0, -0.5736182761483316
26, -0.3957132681679744, -0.5736182761483316
27, -0.4153061317095105, -0.5736182761483316
28, -0.0, -0.5736182761483316
29, -0.5332335941810571, -0.5736182761483316
30, -0.33646135847016806, -0.5736182761483316
31, -0.0, -0.5736182761483316
32, -0.3451425344312576, -0.5736182761483316
33, -0.655198601212679, -0.655198601212679
34, -0.6484380160160075, -0.655198601212679
35, -0.43428034100213597, -0.655198601212679
36, -0.0, -0.655198601212679
37, -0.0, -0.655198601212679
38, -0.18861012234726834, -0.655198601212679
39, -0.4412430138721015, -0.655198601212679
40, -0.6784815377061069, -0.6784815377061069
41, -0.0, -0.6784815377061069
42, -0.5937074537755135, -0.6784815377061069
43, -0.41753346248657164, -0.6784815377061069
44, -0.5089102645353185, -0.6784815377061069
45, -0.41514147765095716, -0.6784815377061069
46, -0.0, -0.6784815377061069
47, -0.623557688103429, -0.6784815377061069
48, -0.0, -0.6784815377061069
49, -0.5877981811159588, -0.6784815377061069
50, -0.718844894950339, -0.718844894950339
51, -0.28335790731805033, -0.718844894950339
52, -0.3103545451724821, -0.718844894950339
53, -0.009061421304851502, -0.718844894950339
54, -0.6136347992467976, -0.718844894950339
55, -0.17178987741460744, -0.718844894950339
56, -0.0, -0.718844894950339
57, -0.0, -0.718844894950339
58, -0.0, -0.718844894950339
59, -0.6516597099950113, -0.718844894950339
60, -0.611478959411306, -0.718844894950339
61, -0.688102667567293, -0.718844894950339
62, -0.5797044606468973, -0.718844894950339
63, -0.0, -0.718844894950339
64, -0.5380856869863432, -0.718844894950339
65, -0.6935535238125875, -0.718844894950339
66, -0.0, -0.718844894950339
67, -0.6303417989498654, -0.718844894950339
68, -0.62249774067843, -0.718844894950339
69, -0.5882556942046482, -0.718844894950339
70, -0.0, -0.718844894950339
71, -0.5187628511337643, -0.718844894950339
72, -0.5458766091723964, -0.718844894950339
73, -0.2034172070867149, -0.718844894950339
74, -0.0, -0.718844894950339
75, -0.0, -0.718844894950339
76, -0.41948465958108344, -0.718844894950339
77, -0.0, -0.718844894950339
78, -0.23696360319701865, -0.718844894950339
79, -0.5139652591039807, -0.718844894950339
80, -0.576597704871947, -0.718844894950339
81, -0.0, -0.718844894950339
82, -0.0, -0.718844894950339
83, -0.6548790889029039, -0.718844894950339
84, -0.47305206746910683, -0.718844894950339
85, -0.6037235124898163, -0.718844894950339
86, -0.638462758197871, -0.718844894950339
87, -0.5557981555033168, -0.718844894950339
88, -0.6571929925431382, -0.718844894950339
89, -0.557977955379546, -0.718844894950339
90, -0.6861034859366307, -0.718844894950339
91, -0.5482322395828327, -0.718844894950339
92, -0.6830159188194774, -0.718844894950339
93, -0.6121864020552774, -0.718844894950339
94, -0.5705114469776476, -0.718844894950339
95, -0.0, -0.718844894950339
96, -0.6366594185698721, -0.718844894950339
97, -0.6676961128034191, -0.718844894950339
98, -0.6428391922578256, -0.718844894950339
99, -0.6446977508993701, -0.718844894950339
100, -0.6634077532681026, -0.718844894950339
101, -0.7059827678350911, -0.718844894950339
102, -0.627821561591079, -0.718844894950339
103, -0.6189429541732896, -0.718844894950339
104, -0.3019099472765312, -0.718844894950339
105, -0.0, -0.718844894950339
106, -0.53985320328753, -0.718844894950339
107, -0.5570825317519676, -0.718844894950339
108, -0.6309015113739812, -0.718844894950339
109, -0.6863579348372765, -0.718844894950339
110, -0.0, -0.718844894950339
111, -0.6585410807026404, -0.718844894950339
112, -0.44385499550485386, -0.718844894950339
113, -0.6726274231750415, -0.718844894950339
114, -0.5737706656662849, -0.718844894950339
115, -0.6601624989414442, -0.718844894950339
116, -0.6838153314332156, -0.718844894950339
117, -0.0, -0.718844894950339
118, -0.0, -0.718844894950339
119, -0.6899466134969175, -0.718844894950339
120, -0.46393151018098816, -0.718844894950339
121, -0.5573093959840274, -0.718844894950339
122, -0.0, -0.718844894950339
123, -0.17076152784030568, -0.718844894950339
124, -0.6659729350443365, -0.718844894950339
125, -0.4973401394690271, -0.718844894950339
126, -0.5749505968138077, -0.718844894950339
127, -0.6173666756006255, -0.718844894950339
128, -0.0, -0.718844894950339
129, -0.4400062153324538, -0.718844894950339
130, -0.0, -0.718844894950339
131, -0.0, -0.718844894950339
132, -0.6353097907453791, -0.718844894950339
133, -0.6692447700149293, -0.718844894950339
134, -0.43358409563828243, -0.718844894950339
135, -0.4177463355133533, -0.718844894950339
136, -0.5596578332296996, -0.718844894950339
137, -0.0, -0.718844894950339
138, -0.5903921131965887, -0.718844894950339
139, -0.5120849187403524, -0.718844894950339
140, -0.4572032412277103, -0.718844894950339
141, -0.0, -0.718844894950339
142, -0.5565322804312222, -0.718844894950339
143, -0.433639027570923, -0.718844894950339
144, -0.6119339210487329, -0.718844894950339
145, -0.0, -0.718844894950339
146, -0.4153287293324258, -0.718844894950339
147, -0.5792607685555313, -0.718844894950339
148, -0.6616804876437187, -0.718844894950339
149, -0.5842966917116696, -0.718844894950339
150, -0.6484198410119656, -0.718844894950339
151, -0.7319004475731957, -0.7319004475731957
152, -0.6097472969477515, -0.7319004475731957
153, -0.7234782215019191, -0.7319004475731957
154, -0.5431506711943783, -0.7319004475731957
155, -0.6509531212268141, -0.7319004475731957
156, -0.5353335647532353, -0.7319004475731957
157, -0.6089069889924523, -0.7319004475731957
158, -0.5678514620130207, -0.7319004475731957
159, -0.6068145641897134, -0.7319004475731957
160, -0.0, -0.7319004475731957
161, -0.495194782582104, -0.7319004475731957
162, -0.3342496869321473, -0.7319004475731957
163, -0.5234240555315897, -0.7319004475731957
164, -0.610203103056635, -0.7319004475731957
165, -0.0, -0.7319004475731957
166, -0.6048223240712001, -0.7319004475731957
167, -0.6790124851414632, -0.7319004475731957
168, -0.637750310706156, -0.7319004475731957
169, -0.5229442842290132, -0.7319004475731957
170, -0.5666845172563654, -0.7319004475731957
171, -0.46209921172701685, -0.7319004475731957
172, -0.6214363160591158, -0.7319004475731957
173, -0.6949012301507143, -0.7319004475731957
174, -0.0, -0.7319004475731957
175, -0.616349903568008, -0.7319004475731957
176, -0.7233813036667199, -0.7319004475731957
177, -0.6295959173317905, -0.7319004475731957
178, -0.42719292622135974, -0.7319004475731957
179, -0.0, -0.7319004475731957
180, -0.6670155553150722, -0.7319004475731957
181, -0.6876839555830808, -0.7319004475731957
182, -0.6240399320886476, -0.7319004475731957
183, -0.0, -0.7319004475731957
184, -0.6269381533260334, -0.7319004475731957
185, -0.02662319484849625, -0.7319004475731957
186, -0.0, -0.7319004475731957
187, -0.5847999320944655, -0.7319004475731957
188, -0.42109675006141867, -0.7319004475731957
189, -0.6694639720122137, -0.7319004475731957
190, -0.6422832901775457, -0.7319004475731957
191, -0.6716190492757963, -0.7319004475731957
192, -0.5927279151007688, -0.7319004475731957
193, -0.6238692632216032, -0.7319004475731957
194, -0.5549160123405402, -0.7319004475731957
195, -0.0, -0.7319004475731957
196, -0.0, -0.7319004475731957
197, -0.6116698480003894, -0.7319004475731957
198, -0.6298602510693961, -0.7319004475731957
199, -0.5908655125171719, -0.7319004475731957
200, -0.6474538258622035, -0.7319004475731957


==> data/ds_area_filtered_overall.csv <==
Image Name,Centroid,Crystal Area (nm^2),Crystal Angle (zero at X-axis and clockwise positive),"D-Spacing(FFT, nm)",crystalMajorAxis_length (nm),crystalMinorAxis_length (nm),MajorAxisAngle,angleDifference
FoilHole_21832467_Data_21829764_21829765_20200122_1353.tif,"[811, 860]",359.84,-151.66,1.98,16.74,12.77,60.98,32.64
,"[3148, 561]",235.22,-148.08,2.16,14.63,6.21,12.23,19.69
,"[2574, 1672]",360.65,-147.98,2.19,24.54,8.38,31.38,0.64
,"[1140, 3116]",712.61,-150.32,2.07,20.12,12.41,-12.79,42.46
FoilHole_21832463_Data_21829764_21829765_20200122_1350.tif,"[3704, 615]",96.76,-61.95,2.13,8.62,4.74,-55.32,6.63
,"[1663, 3340]",474.92,-169.93,2.06,17.29,11.08,33.35,23.29
FoilHole_21830285_Data_21829764_21829765_20200122_1136.tif,"[931, 1249]",532.56,-62.36,1.97,18.8,10.7,-58.04,4.32
,"[3400, 891]",263.95,-27.13,2.04,14.1,8.5,-35.29,8.16
,"[2331, 2097]",141.8,-68.26,2.04,14.47,7.83,77.37,34.37
,"[1464, 2727]",67.32,-83.69,1.96,8.58,5.23,65.49,30.82
FoilHole_21830337_Data_21829764_21829765_20200122_1212.tif,"[3748, 1620]",69.3,-36.7,1.8,6.66,4.83,-62.87,26.17
,"[3449, 2716]",73.64,-32.35,2.09,11.91,3.3,-43.51,11.16
FoilHole_21832478_Data_21829764_21829765_20200122_1402.tif,"[1247, 915]",100.95,-66.0,2.13,11.43,3.89,-78.67,12.68
FoilHole_21833481_Data_21829764_21829765_20200122_1722.tif,"[3526, 2907]",237.51,-55.88,1.59,15.69,7.49,-53.33,2.55
FoilHole_21830261_Data_21829764_21829765_20200122_1117.tif,"[3754, 526]",70.52,-147.98,2.13,8.58,3.82,72.8,40.78
,"[670, 570]",67.0,-129.73,2.04,14.72,2.76,40.85,9.42
,"[3059, 2525]",67.61,-6.78,1.96,9.78,3.74,15.97,22.75
FoilHole_21836343_Data_21829764_21829765_20200123_0103.tif,"[3348, 2469]",243.29,-165.78,2.26,15.43,11.08,-9.03,23.26
FoilHole_21830299_Data_21829764_21829765_20200122_1147.tif,"[3252, 1958]",651.91,-162.15,2.0,22.22,11.24,72.26,54.41
,"[1894, 3655]",174.95,-159.16,2.34,12.35,6.33,12.49,8.35
FoilHole_21832465_Data_21829764_21829765_20200122_1351.tif,"[997, 1537]",363.16,-170.32,2.67,14.67,10.73,9.08,0.59
,"[3133, 3089]",479.78,-22.01,1.95,15.73,12.16,-68.46,46.44
FoilHole_21833526_Data_21829764_21829765_20200122_1749.tif,"[2042, 2867]",92.33,-51.51,1.9,9.7,4.89,-65.58,14.07
,"[2677, 1030]",60.61,-125.35,2.53,10.45,2.96,53.18,1.48
,"[347, 1861]",187.06,-91.75,1.89,13.38,6.24,85.41,2.83
,"[1201, 2954]",498.69,-12.86,2.13,20.62,13.42,-11.11,1.76
FoilHole_21832816_Data_21829764_21829765_20200122_1606.tif,"[3125, 1340]",706.55,-169.32,1.97,26.33,14.84,47.01,36.33
FoilHole_21836345_Data_21829764_21829765_20200123_0105.tif,"[3268, 1570]",742.92,-171.3,1.92,19.38,15.62,72.86,64.16
FoilHole_21833607_Data_21829764_21829765_20200122_1822.tif,"[2010, 2870]",1577.7,-69.77,1.97,31.89,23.2,-23.61,46.16
FoilHole_21833436_Data_21829764_21829765_20200122_1650.tif,"[544, 2917]",77.9,-18.99,1.84,8.36,5.38,-20.04,1.05
,"[3736, 3569]",116.92,-43.13,1.98,9.87,5.26,-61.59,18.46
FoilHole_21832539_Data_21829764_21829765_20200122_1444.tif,"[2881, 2442]",1185.8,-170.07,1.93,25.0,17.24,-73.79,83.72
,"[3713, 3406]",162.18,-112.17,2.77,11.12,5.89,75.83,8.0
FoilHole_21832537_Data_21829764_21829765_20200122_1443.tif,"[1864, 345]",227.89,-153.59,2.02,20.15,7.19,1.01,25.39
,"[1293, 3811]",132.52,-159.34,2.43,12.77,4.57,3.39,17.28
FoilHole_21832696_Data_21829764_21829765_20200122_1552.tif,"[919, 1222]",71.67,-119.7,1.96,14.41,2.91,80.32,20.02
,"[3464, 3518]",106.41,-34.75,1.89,10.13,4.54,-41.22,6.48
FoilHole_21832531_Data_21829764_21829765_20200122_1442.tif,"[1033, 282]",74.24,-168.33,1.89,11.94,4.45,1.68,9.99
,"[1382, 2871]",1318.76,-136.3,2.0,29.95,20.97,12.3,31.39
FoilHole_21832487_Data_21829764_21829765_20200122_1409.tif,"[3522, 729]",281.08,-93.59,2.06,11.48,9.69,81.32,5.1
,"[460, 2109]",327.48,-116.35,2.38,18.59,8.35,84.81,21.16
FoilHole_21836261_Data_21829764_21829765_20200123_0029.tif,"[1104, 899]",229.76,-76.97,2.07,14.73,6.83,-64.24,12.73
,"[2445, 675]",177.31,-67.15,1.7,13.12,7.77,-83.37,16.22
,"[3591, 1991]",78.89,-81.2,1.98,11.93,3.11,-85.09,3.89
,"[2000, 2796]",136.26,-102.29,2.08,15.73,4.83,87.21,9.5
FoilHole_21832456_Data_21829764_21829765_20200122_1344.tif,"[3311, 451]",177.78,-98.61,2.43,12.6,7.75,1.26,80.13
FoilHole_21830447_Data_21829764_21829765_20200122_1305.tif,"[352, 1821]",73.18,-161.45,1.97,6.97,4.3,-9.69,28.24
,"[3092, 3448]",401.26,-69.74,2.0,16.99,10.87,-11.12,58.62
,"[395, 3179]",119.19,-173.35,1.89,9.84,5.29,-48.4,55.05
,"[830, 1510]",61.68,-76.59,1.77,9.49,4.56,89.02,14.38
,"[1259, 2072]",57.23,-97.33,1.82,11.48,3.75,-79.4,17.93
FoilHole_21832644_Data_21829764_21829765_20200122_1538.tif,"[2092, 338]",217.76,-9.74,1.98,22.97,6.01,-1.4,8.34
,"[2183, 1587]",69.75,-24.16,1.97,9.24,4.25,-15.13,9.03
,"[2704, 1879]",92.36,-11.8,2.24,13.02,3.6,-36.91,25.11
,"[3152, 3235]",193.18,-10.43,2.04,19.62,7.54,-12.97,2.54
FoilHole_21830511_Data_21829764_21829765_20200122_1322.tif,"[3438, 1665]",314.76,-85.11,2.03,17.33,9.52,-65.36,19.75
,"[1541, 3264]",442.84,-51.22,2.13,17.91,14.89,-70.84,19.62
,"[3226, 1868]",707.35,-26.69,1.9,20.52,14.57,-88.45,61.75
FoilHole_21832584_Data_21829764_21829765_20200122_1509.tif,"[3026, 3593]",393.84,-41.88,2.06,17.65,9.92,1.88,43.76
FoilHole_21833408_Data_21829764_21829765_20200122_1628.tif,"[2831, 833]",105.41,-164.62,2.27,11.37,5.07,9.96,5.42
,"[1255, 1616]",211.22,-52.78,2.09,15.49,5.27,-9.78,43.01
,"[3624, 2534]",234.86,-165.92,2.17,15.78,6.05,77.47,63.39
,"[459, 2601]",111.18,-46.98,2.01,9.82,5.52,-42.79,4.19
FoilHole_21836484_Data_21829764_21829765_20200123_0126.tif,"[1457, 755]",276.91,-119.1,1.99,17.18,10.01,20.43,40.47
,"[1081, 2871]",632.97,-129.97,1.91,18.4,16.06,-43.75,86.22
,"[2694, 1937]",96.08,-119.73,1.7,8.39,5.39,34.56,25.71
FoilHole_21830273_Data_21829764_21829765_20200122_1126.tif,"[1969, 2259]",963.43,-90.03,2.33,34.72,12.97,77.19,12.77
,"[3480, 2631]",227.43,-94.52,2.49,17.0,6.25,-82.37,12.15
,"[191, 3612]",56.13,-94.77,1.94,10.37,3.37,88.97,3.74
FoilHole_21833387_Data_21829764_21829765_20200122_1610.tif,"[2316, 3716]",92.63,-16.25,2.02,10.83,4.65,1.5,17.75
FoilHole_21830542_Data_21829764_21829765_20200122_1327.tif,"[2729, 1291]",1187.2,-72.17,1.97,26.67,18.14,36.29,71.54
FoilHole_21836301_Data_21829764_21829765_20200123_0045.tif,"[3607, 839]",259.5,-81.08,1.93,17.61,7.76,73.5,25.41
FoilHole_21836420_Data_21829764_21829765_20200123_0120.tif,"[3718, 2713]",222.11,-57.11,2.22,14.51,6.49,-80.66,23.55
FoilHole_21836543_Data_21829764_21829765_20200123_0128.tif,"[1276, 3309]",84.15,-162.25,2.01,7.85,5.2,-25.35,43.1
FoilHole_21836303_Data_21829764_21829765_20200123_0047.tif,"[1874, 485]",64.4,-26.87,1.66,5.94,4.85,-48.54,21.67
,"[3718, 794]",73.04,-168.09,2.08,6.03,4.7,-14.81,26.72
,"[2491, 826]",69.09,-173.7,2.38,7.68,4.04,-9.84,16.14
,"[1744, 3150]",929.33,-128.92,1.99,29.56,13.23,5.43,45.65
FoilHole_21836278_Data_21829764_21829765_20200123_0033.tif,"[1858, 1300]",176.78,-101.06,2.05,12.44,6.64,35.66,43.28
,"[3092, 1445]",82.23,-95.73,2.04,8.41,4.69,78.78,5.49
FoilHole_21830436_Data_21829764_21829765_20200122_1258.tif,"[3295, 562]",107.13,-50.49,2.74,11.34,4.46,-44.66,5.84
,"[3371, 3212]",136.35,-55.66,2.37,12.7,8.2,-48.54,7.12
FoilHole_21836305_Data_21829764_21829765_20200123_0048.tif,"[548, 448]",122.32,-25.38,2.06,10.55,5.89,-36.87,11.48
FoilHole_21833556_Data_21829764_21829765_20200122_1808.tif,"[1866, 581]",188.62,-163.67,1.76,13.21,6.87,47.23,30.9
,"[654, 802]",214.42,-166.07,1.91,11.97,7.4,55.25,41.31
FoilHole_21833406_Data_21829764_21829765_20200122_1626.tif,"[789, 3072]",531.87,-50.08,1.98,15.38,14.11,-43.74,6.33
FoilHole_21832460_Data_21829764_21829765_20200122_1348.tif,"[3013, 594]",261.84,-145.49,1.9,14.82,8.81,38.02,3.51
FoilHole_21830322_Data_21829764_21829765_20200122_1203.tif,"[617, 3640]",171.4,-126.21,2.3,8.79,7.51,69.68,15.88
FoilHole_21830219_Data_21829764_21829765_20200122_1016.tif,"[486, 615]",148.21,-168.92,1.93,11.49,6.97,-82.03,86.89
,"[3225, 1885]",295.58,-153.68,2.14,13.59,10.59,30.37,4.05
FoilHole_21836604_Data_21829764_21829765_20200123_0130.tif,"[3495, 3287]",47.62,-9.53,1.64,10.52,2.92,21.33,30.86
FoilHole_21836291_Data_21829764_21829765_20200123_0043.tif,"[720, 1790]",557.98,-122.3,2.08,19.35,14.34,-77.44,44.86
,"[2176, 2919]",106.35,-62.39,2.01,13.61,4.19,-68.66,6.26
,"[3545, 2924]",99.02,-18.02,1.89,9.5,4.55,-67.29,49.27
,"[1237, 821]",84.21,-92.43,2.03,8.2,4.87,-76.65,15.78
,"[414, 1826]",94.84,-93.81,2.34,13.08,4.28,71.03,15.16
FoilHole_21830269_Data_21829764_21829765_20200122_1123.tif,"[3778, 1719]",83.55,-56.13,2.11,10.05,4.78,-70.84,14.71
,"[2595, 1559]",159.91,-14.92,2.43,10.25,6.71,-64.54,49.62
FoilHole_21833490_Data_21829764_21829765_20200122_1730.tif,"[704, 2074]",133.03,-106.74,2.2,10.64,7.36,58.65,14.61
,"[3673, 2275]",58.62,-118.0,2.1,8.66,3.6,78.62,16.62
,"[881, 2852]",537.3,-18.84,2.0,20.25,14.74,80.05,81.12
FoilHole_21833494_Data_21829764_21829765_20200122_1734.tif,"[3060, 996]",712.24,-169.09,2.14,21.75,15.17,33.64,22.73
,"[455, 2030]",34.06,-91.35,2.04,8.3,1.68,79.98,8.67
,"[2760, 3719]",68.7,-128.39,2.26,10.07,3.8,44.6,7.01
FoilHole_21830308_Data_21829764_21829765_20200122_1152.tif,"[636, 1845]",97.66,-45.18,2.48,16.97,3.7,-45.12,0.06
,"[1730, 2918]",940.8,-11.48,1.98,19.82,18.66,-33.18,21.7
FoilHole_21830438_Data_21829764_21829765_20200122_1300.tif,"[2920, 494]",217.18,-21.22,2.11,13.77,7.02,-3.65,17.57
,"[902, 2525]",67.26,-17.3,2.43,8.86,2.99,0.52,17.82
,"[2335, 3494]",369.42,-149.22,2.27,16.0,9.81,20.91,9.87
,"[991, 3505]",199.02,-19.39,2.03,11.72,7.88,-27.08,7.7
FoilHole_21830253_Data_21829764_21829765_20200122_1111.tif,"[1566, 507]",174.91,-148.01,2.76,12.32,5.66,25.03,6.96
,"[3847, 320]",49.83,-88.27,2.53,6.5,3.77,51.1,40.63
,"[2986, 561]",148.28,-139.03,2.4,12.89,6.3,1.38,39.59
,"[1982, 1843]",958.16,-140.85,2.04,30.05,15.72,-5.94,45.09
,"[3759, 2531]",95.3,-90.07,2.09,9.03,5.34,-79.31,10.75
FoilHole_21832571_Data_21829764_21829765_20200122_1506.tif,"[3611, 2478]",72.73,-143.24,2.27,9.51,4.04,44.05,7.29
,"[3528, 2123]",363.06,-69.26,2.08,18.14,8.16,74.97,35.77
FoilHole_21833447_Data_21829764_21829765_20200122_1655.tif,"[3446, 2025]",82.92,-172.71,2.21,9.72,4.17,40.49,33.21
FoilHole_21836315_Data_21829764_21829765_20200123_0056.tif,"[1353, 1313]",1675.49,-123.2,1.96,30.21,23.9,-37.0,86.2
FoilHole_21833488_Data_21829764_21829765_20200122_1728.tif,"[2498, 2927]",1223.49,-15.07,2.0,24.63,20.55,-12.08,2.98
FoilHole_21836262_Data_21829764_21829765_20200123_0029.tif,"[3516, 2525]",80.3,-97.36,2.58,8.37,3.94,72.15,10.49
,"[289, 3044]",88.51,-139.27,2.13,9.29,5.47,61.1,20.37
FoilHole_21832520_Data_21829764_21829765_20200122_1433.tif,"[860, 772]",85.5,-161.23,2.57,12.37,3.54,19.76,1.0
,"[2269, 2798]",1347.43,-133.3,2.07,28.34,20.59,-24.93,71.63
FoilHole_21836371_Data_21829764_21829765_20200123_0114.tif,"[2989, 1636]",707.78,-50.51,1.99,17.88,15.45,19.56,70.07
,"[1675, 3334]",277.29,-49.05,2.33,11.12,10.02,22.48,71.52
FoilHole_21832507_Data_21829764_21829765_20200122_1424.tif,"[1285, 2868]",164.86,-12.67,2.66,10.5,6.87,-10.2,2.48
FoilHole_21830288_Data_21829764_21829765_20200122_1138.tif,"[738, 2070]",75.07,-108.36,1.72,12.21,2.88,79.4,7.76
FoilHole_21832453_Data_21829764_21829765_20200122_1342.tif,"[3601, 939]",227.59,-72.91,2.05,15.69,7.27,71.39,35.7
FoilHole_21832768_Data_21829764_21829765_20200122_1605.tif,"[1407, 2531]",1323.11,-144.8,2.01,24.02,23.46,-69.37,75.43
FoilHole_21832455_Data_21829764_21829765_20200122_1343.tif,"[679, 703]",231.06,-19.35,2.22,11.74,7.72,-37.32,17.97
,"[3625, 818]",171.97,-105.77,2.1,12.19,7.17,-72.69,33.08
,"[2317, 3575]",340.84,-24.28,1.91,17.68,8.49,-4.31,19.97
FoilHole_21836369_Data_21829764_21829765_20200123_0113.tif,"[1206, 380]",147.64,-21.35,2.49,13.18,5.95,-24.79,3.45
,"[1573, 2851]",47.01,-16.38,1.93,9.16,2.59,-21.25,4.86
FoilHole_21833460_Data_21829764_21829765_20200122_1705.tif,"[804, 1284]",101.47,-162.49,2.09,9.72,4.75,47.23,29.72
,"[3377, 2667]",417.65,-95.06,2.04,16.59,9.41,86.4,1.46
FoilHole_21832590_Data_21829764_21829765_20200122_1514.tif,"[513, 1191]",60.67,-100.56,2.22,12.28,3.61,79.26,0.18
FoilHole_21832703_Data_21829764_21829765_20200122_1555.tif,"[2079, 1886]",254.67,-171.57,1.98,16.34,9.96,8.44,0.01
FoilHole_21830319_Data_21829764_21829765_20200122_1201.tif,"[2207, 414]",57.58,-54.73,2.21,10.54,2.94,-45.34,9.39
,"[2683, 1074]",85.83,-59.39,2.32,6.86,5.58,81.95,38.66
FoilHole_21830381_Data_21829764_21829765_20200122_1234.tif,"[703, 371]",83.1,-73.32,1.95,7.19,4.41,-23.6,49.72
FoilHole_21832594_Data_21829764_21829765_20200122_1517.tif,"[3640, 809]",56.28,-127.82,1.71,8.28,4.76,58.91,6.73
,"[1131, 1802]",421.48,-79.73,1.87,18.88,10.87,84.61,15.66
,"[2766, 2495]",51.14,-98.53,2.32,6.22,3.75,71.03,10.44
FoilHole_21832480_Data_21829764_21829765_20200122_1404.tif,"[799, 321]",78.05,-167.34,1.69,9.15,3.85,-3.22,15.88
,"[3630, 1494]",226.81,-30.15,1.98,13.23,8.22,-70.42,40.27
FoilHole_21832484_Data_21829764_21829765_20200122_1407.tif,"[1133, 1574]",224.67,-172.94,2.14,12.18,9.88,-12.54,19.6
,"[790, 2534]",210.77,-170.45,1.9,14.53,6.18,15.61,6.06
FoilHole_21832558_Data_21829764_21829765_20200122_1456.tif,"[3270, 3544]",220.2,-175.41,2.04,13.91,7.4,-30.2,34.79
FoilHole_21830302_Data_21829764_21829765_20200122_1149.tif,"[2587, 553]",97.03,-9.0,2.27,9.82,4.83,-9.86,0.86
,"[3691, 1143]",28.93,-95.5,1.66,4.99,2.78,-85.42,10.07
,"[1749, 2105]",274.2,-6.04,2.08,14.33,11.17,-28.57,22.52
,"[1957, 2333]",130.02,-176.77,2.05,8.61,6.7,-73.78,77.01
FoilHole_21830237_Data_21829764_21829765_20200122_1030.tif,"[3214, 1088]",580.13,-27.32,2.03,27.44,12.45,76.15,76.53
,"[1106, 1905]",464.73,-173.77,1.94,20.14,10.98,8.55,2.32
,"[799, 3320]",289.35,-173.25,2.06,13.64,9.93,-22.64,29.39
FoilHole_21830357_Data_21829764_21829765_20200122_1221.tif,"[1316, 927]",848.89,-90.35,1.96,22.12,15.0,-14.88,75.47
,"[2477, 2940]",1108.34,-17.28,1.84,27.53,18.94,-9.18,8.1
FoilHole_21833505_Data_21829764_21829765_20200122_1742.tif,"[691, 320]",108.99,-171.41,2.28,11.46,5.2,-9.62,18.21
,"[3917, 3226]",50.75,-98.64,1.81,7.67,2.96,82.43,1.07
,"[1907, 3402]",44.77,-101.17,2.78,10.26,3.53,65.1,13.72
FoilHole_21833401_Data_21829764_21829765_20200122_1622.tif,"[1042, 1110]",348.28,-137.48,2.24,19.01,13.69,37.66,4.85
,"[3663, 739]",90.34,-126.8,2.72,8.67,4.22,65.55,12.35
,"[2708, 875]",82.72,-125.41,2.1,7.26,5.37,36.67,17.93
,"[3579, 1693]",76.76,-129.71,2.05,9.58,4.66,35.07,15.22
FoilHole_21832501_Data_21829764_21829765_20200122_1419.tif,"[2781, 1301]",452.89,-141.82,2.09,23.01,9.62,40.33,2.16
,"[2212, 2847]",464.45,-7.62,2.0,18.26,10.1,1.67,9.28
FoilHole_21830363_Data_21829764_21829765_20200122_1226.tif,"[416, 413]",54.47,-80.06,2.21,6.82,3.41,-50.12,29.94
,"[744, 1313]",67.45,-77.15,1.86,6.75,4.39,-87.79,10.65
,"[1738, 1575]",73.32,-143.63,1.62,7.94,5.82,56.18,19.8
,"[2723, 2211]",252.02,-141.77,2.24,12.28,8.98,11.58,26.65
,"[1622, 3450]",281.87,-142.04,2.29,15.49,8.01,14.09,23.86
,"[1549, 2155]",255.58,-30.75,2.03,13.77,7.92,-86.57,55.81
FoilHole_21832543_Data_21829764_21829765_20200122_1447.tif,"[3645, 787]",74.52,-88.98,2.25,9.28,3.47,81.37,9.65
,"[1949, 1022]",175.32,-147.64,1.89,14.79,5.87,14.1,18.27
,"[2056, 2701]",84.96,-153.31,2.27,6.71,6.5,-82.06,71.25
,"[455, 2914]",83.62,-137.31,1.99,8.21,5.72,-35.36,78.05
,"[770, 3538]",131.98,-110.02,2.46,10.78,4.92,23.11,46.87
FoilHole_21833545_Data_21829764_21829765_20200122_1800.tif,"[1598, 2252]",1292.02,-87.15,2.04,28.38,18.28,78.59,14.27
FoilHole_21833787_Data_21829764_21829765_20200122_1841.tif,"[452, 1154]",61.79,-89.91,1.97,11.11,3.73,80.24,9.85
FoilHole_21836292_Data_21829764_21829765_20200123_0043.tif,"[3389, 759]",46.21,-34.19,2.16,13.03,3.06,-29.3,4.89
,"[2179, 1752]",485.07,-170.21,1.91,22.0,12.98,4.04,5.75
,"[908, 2805]",49.26,-170.3,1.51,5.38,3.97,16.91,7.21
FoilHole_21830572_Data_21829764_21829765_20200122_1332.tif,"[406, 863]",219.15,-173.53,1.88,12.13,7.79,86.58,80.11
,"[3586, 3391]",180.68,-97.77,2.12,11.23,7.7,79.62,2.61
FoilHole_21830234_Data_21829764_21829765_20200122_1028.tif,"[946, 695]",313.04,-176.21,1.89,16.73,8.19,-18.81,22.6
FoilHole_21832497_Data_21829764_21829765_20200122_1417.tif,"[1824, 425]",81.93,-153.37,2.0,10.0,5.57,25.77,0.86
,"[934, 3417]",310.71,-173.19,1.91,14.42,9.29,17.63,10.82
FoilHole_21833547_Data_21829764_21829765_20200122_1802.tif,"[3713, 3328]",159.67,-119.83,2.23,9.26,7.88,-86.09,33.75
FoilHole_21836403_Data_21829764_21829765_20200123_0117.tif,"[2332, 288]",110.28,-167.36,2.06,9.09,5.63,13.63,0.99
,"[1512, 1011]",195.9,-165.94,2.3,21.43,5.56,31.13,17.07
,"[1358, 2553]",342.84,-166.96,1.97,14.44,9.04,3.45,9.59
FoilHole_21833444_Data_21829764_21829765_20200122_1652.tif,"[3306, 1995]",101.79,-98.89,2.16,13.86,3.5,-67.91,30.97
,"[3086, 3872]",61.73,-123.36,2.21,5.97,5.2,51.93,4.7
FoilHole_21836265_Data_21829764_21829765_20200123_0032.tif,"[3653, 1183]",95.9,-113.91,2.44,13.44,5.37,69.62,3.53
,"[499, 552]",165.57,-98.08,2.45,9.02,7.1,-66.84,31.24
,"[2750, 1211]",61.78,-79.75,2.36,8.54,3.22,-74.02,5.74
,"[256, 2150]",41.05,-79.75,2.56,11.44,2.48,80.34,19.91
FoilHole_21830343_Data_21829764_21829765_20200122_1216.tif,"[423, 2801]",106.49,-81.28,1.84,10.97,4.41,-70.86,10.42
FoilHole_21833532_Data_21829764_21829765_20200122_1753.tif,"[1278, 449]",120.03,-166.33,1.96,12.75,4.11,15.43,1.76
,"[3499, 2205]",173.77,-90.94,2.05,27.25,4.48,79.36,9.69
,"[1192, 2031]",42.59,-171.18,2.14,8.99,3.71,12.47,3.65
,"[488, 2871]",60.16,-81.01,1.94,7.24,4.46,-43.86,37.15
,"[3546, 3303]",34.85,-165.04,1.77,6.96,2.29,16.08,1.11
,"[998, 3613]",50.26,-88.68,1.77,6.4,3.54,69.72,21.6
,"[778, 3641]",70.17,-168.04,2.05,7.72,4.45,0.85,11.11
FoilHole_21830230_Data_21829764_21829765_20200122_1025.tif,"[3060, 1092]",72.54,-118.46,1.88,9.59,4.34,87.63,26.09
FoilHole_21832638_Data_21829764_21829765_20200122_1533.tif,"[3703, 1116]",215.05,-98.92,2.35,13.37,7.29,-85.83,13.09
,"[1750, 963]",112.21,-147.25,1.85,12.62,4.55,28.49,4.25
,"[2121, 2077]",122.96,-143.92,2.01,9.2,6.31,-21.93,58.01
,"[3020, 3061]",201.14,-155.02,2.17,17.22,6.75,-2.36,27.35
,"[3161, 3825]",110.74,-161.89,2.42,13.22,3.72,11.14,6.97
FoilHole_21830560_Data_21829764_21829765_20200122_1331.tif,"[2735, 1221]",974.17,-151.29,1.94,23.07,17.09,-29.01,57.72
,"[1215, 3499]",98.53,-12.57,1.94,18.7,3.45,-18.12,5.55
FoilHole_21832564_Data_21829764_21829765_20200122_1501.tif,"[2373, 2315]",1920.28,-128.96,1.9,31.78,27.27,47.98,3.05
FoilHole_21832756_Data_21829764_21829765_20200122_1601.tif,"[1072, 699]",120.4,-95.6,2.05,8.45,7.16,-50.79,44.81
,"[579, 2606]",190.78,-119.91,2.11,19.12,6.54,-76.72,43.19
,"[1263, 3260]",94.39,-136.28,2.09,7.23,6.01,-80.18,56.1
FoilHole_21832611_Data_21829764_21829765_20200122_1524.tif,"[1781, 3034]",202.85,-172.42,2.23,14.83,10.12,31.96,24.37
,"[2329, 3706]",86.77,-4.4,1.87,9.0,4.21,-18.56,14.16
FoilHole_21833534_Data_21829764_21829765_20200122_1755.tif,"[822, 3503]",296.72,-95.9,2.44,12.61,10.45,-45.99,49.92
,"[2279, 3508]",178.09,-96.75,2.15,9.91,9.73,-52.58,44.16
FoilHole_21832489_Data_21829764_21829765_20200122_1411.tif,"[1464, 2472]",1288.55,-169.92,2.1,27.66,17.36,-88.47,81.45
FoilHole_21832568_Data_21829764_21829765_20200122_1504.tif,"[718, 1252]",313.1,-12.71,1.86,12.31,9.56,9.86,22.58
,"[3001, 1234]",25.87,-164.33,1.61,10.01,1.51,-5.73,21.4
,"[2393, 2035]",139.8,-9.94,1.91,9.12,8.24,6.36,16.3
FoilHole_21830275_Data_21829764_21829765_20200122_1128.tif,"[2889, 821]",596.74,-5.0,1.98,19.02,15.07,48.93,53.93
FoilHole_21833400_Data_21829764_21829765_20200122_1621.tif,"[2371, 249]",164.8,-11.73,1.99,19.33,5.03,-14.96,3.23
FoilHole_21832606_Data_21829764_21829765_20200122_1520.tif,"[2121, 1597]",1334.34,-161.37,2.03,29.85,19.5,-21.84,40.46
FoilHole_21833558_Data_21829764_21829765_20200122_1809.tif,"[1712, 319]",107.99,-165.8,1.86,18.65,3.31,8.16,6.03
,"[3208, 1134]",241.78,-24.9,2.45,16.05,8.58,-2.32,22.57
,"[890, 2021]",344.81,-174.59,2.12,16.26,9.16,-56.89,62.31
,"[1841, 3513]",587.64,-95.25,2.21,36.79,9.67,8.52,76.23
FoilHole_21833502_Data_21829764_21829765_20200122_1740.tif,"[3656, 1373]",220.72,-100.51,2.69,19.92,7.11,87.38,7.89
,"[789, 3283]",415.05,-116.83,2.09,18.51,11.72,-58.29,58.54
FoilHole_21836432_Data_21829764_21829765_20200123_0122.tif,"[803, 2505]",183.65,-75.84,2.49,12.13,7.59,-85.72,9.89
FoilHole_21833508_Data_21829764_21829765_20200122_1744.tif,"[3394, 2056]",76.74,-110.73,1.57,13.9,3.51,79.25,9.98
,"[1017, 3640]",257.13,-157.69,2.2,14.45,7.74,9.15,13.16
FoilHole_21833506_Data_21829764_21829765_20200122_1743.tif,"[944, 2821]",627.32,-53.88,2.08,19.68,14.19,76.87,49.25
FoilHole_21830304_Data_21829764_21829765_20200122_1151.tif,"[3784, 2169]",93.72,-99.16,2.24,10.75,5.58,76.98,3.86
,"[3543, 3337]",114.61,-92.88,1.78,13.61,5.18,70.11,17.01
,"[2135, 1927]",551.94,-151.8,1.97,18.9,13.96,-21.08,49.27
,"[2626, 3248]",82.61,-24.59,2.15,6.86,5.84,-36.41,11.82
FoilHole_21833453_Data_21829764_21829765_20200122_1700.tif,"[3411, 1513]",306.03,-5.6,2.15,16.62,7.87,69.31,74.91
FoilHole_21830411_Data_21829764_21829765_20200122_1249.tif,"[1391, 789]",65.95,-108.79,1.67,11.71,3.46,-73.34,35.44
,"[388, 961]",51.26,-92.58,1.76,16.76,2.76,72.14,15.28
,"[1742, 1443]",62.48,-91.21,1.81,5.75,4.85,-35.86,55.35
,"[3901, 2633]",41.83,-88.27,2.18,11.32,3.8,-81.75,6.52
,"[2162, 2170]",32.43,-73.71,1.86,5.48,3.01,-86.6,12.89
FoilHole_21833457_Data_21829764_21829765_20200122_1703.tif,"[1555, 546]",139.87,-121.59,2.0,10.28,6.56,47.75,10.66
,"[1513, 2900]",211.28,-97.93,1.94,12.65,8.38,26.68,55.39
FoilHole_21830409_Data_21829764_21829765_20200122_1247.tif,"[700, 934]",494.05,-60.42,2.01,18.23,12.28,-64.62,4.2
FoilHole_21832618_Data_21829764_21829765_20200122_1528.tif,"[1923, 1106]",1265.17,-131.56,2.02,30.15,19.46,-15.04,63.48
,"[2671, 2369]",92.21,-71.19,1.71,10.02,4.28,-74.91,3.72
FoilHole_21832515_Data_21829764_21829765_20200122_1430.tif,"[1837, 1071]",349.59,-16.66,1.95,19.04,8.23,-7.73,8.93
,"[202, 1665]",91.97,-75.94,1.81,9.42,3.98,84.3,19.76
,"[1505, 2278]",176.3,-15.97,1.88,12.81,7.25,-8.42,7.56
,"[1193, 3310]",110.23,-18.36,1.85,10.73,5.11,-9.63,8.73
FoilHole_21830342_Data_21829764_21829765_20200122_1215.tif,"[1822, 649]",1084.97,-112.56,2.17,35.23,15.1,4.26,63.19
,"[1810, 3433]",293.16,-11.83,1.88,12.0,10.79,36.06,47.9
FoilHole_21830314_Data_21829764_21829765_20200122_1157.tif,"[1273, 1115]",456.18,-54.26,1.83,20.76,10.41,-71.19,16.94
,"[2638, 1303]",317.94,-52.84,1.82,20.58,13.07,-55.81,2.97
FoilHole_21832565_Data_21829764_21829765_20200122_1502.tif,"[1476, 2951]",1093.44,-14.4,1.91,24.02,16.19,20.79,35.18
FoilHole_21832612_Data_21829764_21829765_20200122_1525.tif,"[3333, 1732]",312.1,-59.66,2.0,16.54,8.01,70.41,49.92
FoilHole_21833535_Data_21829764_21829765_20200122_1756.tif,"[2635, 804]",109.12,-80.85,2.18,11.14,6.25,-72.89,7.95
,"[3890, 1113]",159.82,-84.45,1.64,19.93,3.49,87.38,8.17
,"[710, 1266]",66.2,-65.79,1.8,8.74,3.7,-67.69,1.9
,"[2204, 3216]",53.53,-89.66,1.75,5.47,4.0,82.94,7.4
,"[3563, 3368]",63.59,-91.48,1.6,6.63,4.88,73.28,15.24
FoilHole_21833433_Data_21829764_21829765_20200122_1648.tif,"[3335, 824]",458.16,-102.67,2.3,14.68,12.29,65.3,12.03
,"[1862, 3327]",303.29,-114.5,2.53,14.9,10.4,29.82,35.68
FoilHole_21833425_Data_21829764_21829765_20200122_1641.tif,"[2785, 2387]",1263.78,-58.32,1.94,28.79,19.11,43.35,78.33
,"[1438, 3328]",132.58,-94.64,1.81,11.94,5.63,-66.68,27.95
FoilHole_21832757_Data_21829764_21829765_20200122_1602.tif,"[790, 496]",248.22,-68.56,2.0,11.2,8.48,20.72,89.28
,"[3322, 2183]",105.91,-130.95,1.76,12.79,4.19,37.62,11.43
,"[2579, 2618]",57.0,-146.0,1.8,8.23,3.46,16.1,17.9
FoilHole_21832546_Data_21829764_21829765_20200122_1449.tif,"[3573, 3101]",173.45,-116.32,2.3,9.85,7.14,80.87,17.19
,"[972, 3465]",355.63,-138.0,2.23,16.46,10.1,-10.34,52.34
FoilHole_21836314_Data_21829764_21829765_20200123_0055.tif,"[3670, 1450]",129.79,-166.44,2.12,8.67,6.93,43.37,29.81
FoilHole_21830559_Data_21829764_21829765_20200122_1330.tif,"[566, 1418]",270.89,-108.04,2.25,17.73,8.08,-81.21,26.84
,"[3763, 733]",43.25,-94.26,2.57,6.11,3.43,-48.01,46.24
,"[3748, 3233]",58.4,-8.27,2.09,5.89,4.71,28.25,36.51
FoilHole_21830497_Data_21829764_21829765_20200122_1317.tif,"[3207, 1240]",454.37,-164.47,2.04,20.81,9.05,52.74,37.21
,"[3827, 777]",78.82,-109.36,2.04,7.09,5.43,-80.99,28.38
,"[2330, 2563]",673.77,-115.66,2.09,24.96,10.46,60.75,3.59
,"[789, 3768]",87.7,-43.3,2.04,9.21,4.29,-16.07,27.23
,"[2627, 1725]",657.91,-41.36,2.12,25.65,13.61,-40.92,0.43
,"[672, 1650]",46.82,-57.12,2.08,6.52,5.19,-22.78,34.33
,"[2928, 3535]",99.82,-30.53,2.49,13.11,4.98,-16.23,14.31
,"[1461, 741]",108.21,-66.67,2.07,10.56,4.33,-48.97,17.7
,"[1650, 3301]",444.58,-136.25,2.23,17.9,12.65,18.12,25.63
FoilHole_21833667_Data_21829764_21829765_20200122_1833.tif,"[1325, 1070]",1175.08,-149.35,2.05,26.69,19.17,-54.42,85.07
FoilHole_21832446_Data_21829764_21829765_20200122_1336.tif,"[407, 2358]",60.89,-126.21,2.23,11.12,3.3,63.26,9.47
,"[1587, 3399]",215.05,-103.62,2.07,11.8,8.58,-84.51,19.11
,"[2667, 1631]",98.65,-110.46,2.04,12.62,5.05,34.92,34.62
,"[1137, 2473]",62.49,-84.37,2.28,6.27,4.16,28.42,67.21
FoilHole_21830223_Data_21829764_21829765_20200122_1019.tif,"[3618, 1871]",218.91,-119.35,1.97,13.28,7.67,72.11,11.47
,"[1464, 3589]",354.97,-41.19,2.01,16.66,9.75,-4.29,36.9
FoilHole_21836359_Data_21829764_21829765_20200123_0107.tif,"[3240, 824]",88.38,-173.52,2.29,8.0,5.75,0.86,5.62
,"[677, 1607]",51.34,-6.94,1.8,6.92,4.01,-17.39,10.45
,"[3854, 3266]",71.14,-107.47,2.1,9.74,3.39,83.0,10.47
FoilHole_21830379_Data_21829764_21829765_20200122_1233.tif,"[1724, 2278]",1875.76,-170.9,2.0,30.8,27.23,-85.99,84.9
,"[2999, 3719]",96.24,-57.86,1.91,12.35,4.04,-45.4,12.46
FoilHole_21830240_Data_21829764_21829765_20200122_1100.tif,"[534, 497]",177.92,-137.86,1.93,12.47,5.32,52.95,10.81
,"[3345, 546]",71.71,-148.81,1.74,14.39,4.75,39.64,8.45
,"[2050, 1975]",125.42,-145.99,2.22,15.98,4.23,34.1,0.1
,"[1922, 3396]",263.8,-141.36,2.06,14.17,8.05,46.9,8.25
FoilHole_21833605_Data_21829764_21829765_20200122_1821.tif,"[1047, 431]",144.27,-71.87,1.89,10.46,6.2,-29.84,42.03
,"[3212, 703]",59.81,-85.27,2.4,7.44,4.25,87.84,6.89
,"[3526, 2049]",234.1,-71.03,1.88,13.55,6.93,-55.91,15.12
,"[3230, 3688]",209.01,-171.0,2.13,12.74,8.81,14.54,5.55
,"[1886, 3449]",52.49,-172.36,2.08,5.95,4.8,42.23,34.59
,"[1855, 3743]",56.62,-91.99,2.01,5.82,4.25,20.09,67.93
FoilHole_21832557_Data_21829764_21829765_20200122_1455.tif,"[2490, 2983]",375.15,-87.27,2.1,19.16,8.66,-76.71,10.56
,"[3783, 2687]",78.47,-88.24,2.08,6.37,5.46,-67.14,21.11
FoilHole_21830250_Data_21829764_21829765_20200122_1108.tif,"[1280, 2902]",649.41,-81.61,1.94,27.6,13.04,-64.9,16.71
,"[1049, 1636]",66.34,-68.33,1.93,13.27,2.95,-57.54,10.8
,"[3067, 2991]",525.19,-100.65,1.95,16.03,13.27,-86.05,14.6
,"[1795, 2787]",190.35,-143.4,2.22,14.78,5.27,29.55,7.05
FoilHole_21833461_Data_21829764_21829765_20200122_1706.tif,"[3557, 522]",186.29,-138.72,1.93,11.79,7.25,26.68,14.6
,"[1445, 424]",110.61,-101.69,2.15,7.35,5.99,-23.13,78.55
,"[2624, 2989]",767.97,-108.02,2.28,23.05,16.66,-9.34,81.32
FoilHole_21830339_Data_21829764_21829765_20200122_1213.tif,"[734, 587]",287.77,-87.07,2.06,14.67,8.83,-41.27,45.8
,"[3226, 1435]",118.31,-169.8,1.73,9.85,6.36,20.71,10.51
,"[486, 1813]",87.75,-7.34,1.96,10.16,4.9,-22.82,15.48
,"[3698, 2141]",78.31,-58.0,2.29,7.14,4.87,-44.41,13.59
,"[776, 2961]",198.31,-8.39,2.21,10.38,7.76,-18.38,9.98
,"[1550, 3634]",149.51,-173.24,2.24,16.76,7.52,17.9,11.14
FoilHole_21830248_Data_21829764_21829765_20200122_1106.tif,"[1050, 2242]",72.94,-93.78,1.85,10.39,4.63,89.26,3.04
,"[2396, 3430]",366.36,-75.74,2.44,15.47,9.86,-36.56,39.17
FoilHole_21830295_Data_21829764_21829765_20200122_1144.tif,"[3202, 2454]",146.75,-115.59,2.48,12.56,5.41,52.77,11.63
FoilHole_21832469_Data_21829764_21829765_20200122_1355.tif,"[3373, 485]",250.22,-95.95,2.3,13.84,8.42,10.56,73.49
,"[1366, 382]",119.28,-92.88,1.99,10.21,6.43,10.49,76.64
FoilHole_21832551_Data_21829764_21829765_20200122_1453.tif,"[2564, 316]",232.96,-11.87,1.77,23.92,4.68,0.82,12.69
,"[3377, 2506]",156.51,-105.52,2.37,14.02,5.47,83.01,8.54
,"[1478, 2974]",341.46,-112.04,2.19,21.51,9.86,39.54,28.42
FoilHole_21830278_Data_21829764_21829765_20200122_1130.tif,"[457, 526]",167.52,-113.03,2.01,10.41,7.78,-79.1,33.93
,"[2940, 3782]",70.5,-99.93,2.51,5.91,5.08,18.12,61.95
FoilHole_21830301_Data_21829764_21829765_20200122_1148.tif,"[1985, 1700]",414.98,-176.5,1.96,15.59,10.62,-10.44,13.94
FoilHole_21832448_Data_21829764_21829765_20200122_1338.tif,"[1503, 775]",246.77,-148.66,2.15,24.53,7.0,36.65,5.31
,"[1411, 1681]",112.65,-115.68,1.76,14.57,4.73,35.17,29.15
,"[2256, 2598]",176.87,-133.6,1.87,10.25,7.74,-23.61,70.01
FoilHole_21830293_Data_21829764_21829765_20200122_1142.tif,"[708, 413]",87.16,-173.33,2.23,13.86,4.31,19.62,12.96
,"[3594, 848]",298.91,-95.13,2.46,14.52,9.24,69.1,15.77
,"[1034, 633]",311.48,-5.68,2.34,20.26,6.86,-18.08,12.4
,"[505, 1340]",112.3,-173.16,2.16,10.61,6.37,46.5,39.66
,"[956, 1832]",246.17,-10.21,2.0,12.17,8.23,-10.84,0.63
FoilHole_21832499_Data_21829764_21829765_20200122_1418.tif,"[3773, 2524]",70.92,-153.5,2.04,9.55,3.67,33.39,6.88
FoilHole_21830355_Data_21829764_21829765_20200122_1219.tif,"[2298, 1273]",280.07,-79.19,2.01,15.31,8.6,72.57,28.24
,"[2140, 3111]",213.08,-54.06,1.97,13.5,6.49,-47.81,6.25
FoilHole_21833585_Data_21829764_21829765_20200122_1813.tif,"[1782, 1676]",1534.83,-51.74,1.95,34.71,17.75,36.09,87.83
,"[3948, 1907]",49.02,-64.86,1.9,7.37,2.87,-85.73,20.87
,"[3221, 1564]",211.53,-88.15,2.43,11.01,7.54,72.98,18.87
,"[3387, 2871]",259.06,-35.27,1.99,13.56,7.79,-54.24,18.97
,"[743, 2994]",92.08,-13.61,2.14,9.16,5.08,-30.12,16.51
FoilHole_21832562_Data_21829764_21829765_20200122_1459.tif,"[1777, 1374]",68.84,-155.9,1.83,12.4,2.82,37.51,13.4
FoilHole_21832566_Data_21829764_21829765_20200122_1502.tif,"[501, 366]",90.32,-103.77,1.94,8.49,6.44,12.9,63.33
,"[2662, 406]",74.6,-150.14,2.0,9.14,4.82,45.2,15.34
,"[3071, 2358]",204.13,-161.57,1.99,14.66,6.05,23.88,5.44
FoilHole_21833725_Data_21829764_21829765_20200122_1835.tif,"[2956, 1208]",763.08,-118.09,2.12,19.04,14.73,31.75,30.16
FoilHole_21833589_Data_21829764_21829765_20200122_1816.tif,"[678, 336]",32.64,-15.81,1.89,5.99,3.04,-24.01,8.19
,"[2069, 2325]",92.44,-165.58,1.92,8.8,6.02,9.28,5.14
,"[3123, 2521]",59.75,-102.5,1.84,7.7,3.1,-81.85,20.65
,"[2482, 3297]",102.85,-159.96,2.08,9.1,5.1,11.38,8.66
FoilHole_21830365_Data_21829764_21829765_20200122_1228.tif,"[3450, 555]",186.0,-133.13,2.32,13.0,7.02,56.67,9.8
,"[1673, 909]",250.79,-131.61,2.11,16.92,7.45,44.09,4.29
,"[1788, 2130]",236.69,-117.58,2.16,21.26,8.19,49.37,13.06
,"[1358, 2995]",92.58,-104.8,2.14,12.18,4.57,59.8,15.4
FoilHole_21832615_Data_21829764_21829765_20200122_1526.tif,"[1240, 1016]",187.88,-12.01,1.92,14.71,6.33,-13.97,1.96
,"[3455, 3625]",107.29,-176.56,1.91,8.18,5.14,-28.86,32.3
FoilHole_21830272_Data_21829764_21829765_20200122_1125.tif,"[2541, 460]",288.93,-151.01,1.82,14.4,7.68,5.7,23.29
,"[903, 887]",202.06,-131.82,2.32,14.73,6.82,67.63,19.45
FoilHole_21830232_Data_21829764_21829765_20200122_1026.tif,"[819, 337]",63.62,-26.43,2.21,10.74,4.29,-16.34,10.09
,"[778, 1345]",111.38,-25.71,1.9,13.4,3.67,-18.29,7.42
,"[2930, 819]",577.39,-98.26,2.44,20.91,13.86,52.07,29.67
FoilHole_21832634_Data_21829764_21829765_20200122_1530.tif,"[3535, 690]",267.92,-148.88,1.94,13.47,8.51,48.75,17.63
,"[1425, 1025]",580.0,-132.73,2.04,21.21,13.98,66.64,19.37
,"[2790, 2258]",412.97,-91.57,1.77,17.25,11.54,-69.51,22.06
FoilHole_21833555_Data_21829764_21829765_20200122_1807.tif,"[1409, 3748]",180.15,-174.19,1.97,16.65,5.52,5.33,0.48
FoilHole_21832636_Data_21829764_21829765_20200122_1532.tif,"[2862, 1361]",120.97,-160.43,2.46,13.93,4.94,18.76,0.81
,"[1141, 2785]",808.29,-4.37,1.9,24.57,14.12,51.23,55.6
,"[3492, 2451]",169.9,-167.06,2.15,11.07,7.68,35.72,22.78
,"[348, 1273]",129.39,-85.85,2.66,12.6,4.77,-86.88,1.03
FoilHole_21830435_Data_21829764_21829765_20200122_1257.tif,"[3567, 3000]",222.12,-93.09,1.91,20.56,5.78,78.65,8.26
,"[1048, 2480]",640.3,-69.88,1.99,22.22,13.47,-46.85,23.03
,"[2539, 2953]",88.76,-72.36,1.86,8.88,4.68,-71.41,0.95
FoilHole_21830345_Data_21829764_21829765_20200122_1218.tif,"[3723, 585]",109.81,-147.27,2.42,11.73,4.94,64.54,31.81
,"[3244, 3601]",89.75,-160.38,2.13,7.83,5.06,35.66,16.04
,"[1041, 3889]",118.57,-19.09,2.1,17.11,3.41,-3.97,15.12
FoilHole_21833467_Data_21829764_21829765_20200122_1718.tif,"[3396, 2779]",509.9,-40.06,2.1,24.22,11.51,-71.95,31.89
FoilHole_21833448_Data_21829764_21829765_20200122_1656.tif,"[2697, 955]",122.23,-143.25,2.27,10.53,5.51,27.84,8.91
,"[3444, 2034]",134.22,-143.46,2.24,10.34,5.43,23.66,12.88
FoilHole_21833390_Data_21829764_21829765_20200122_1613.tif,"[1011, 2096]",73.5,-36.75,2.11,8.98,5.51,-16.85,19.89
FoilHole_21830321_Data_21829764_21829765_20200122_1202.tif,"[253, 2656]",84.52,-151.58,2.0,7.91,4.49,-84.56,67.02
FoilHole_21832663_Data_21829764_21829765_20200122_1544.tif,"[2031, 754]",232.82,-79.39,2.21,15.53,7.08,-59.68,19.71
,"[731, 515]",180.73,-81.88,2.08,10.06,7.69,54.08,44.04
,"[625, 3345]",263.56,-57.47,2.06,11.28,10.89,-64.88,7.41
,"[461, 2244]",52.01,-80.69,2.14,10.5,2.46,-63.0,17.68
FoilHole_21830284_Data_21829764_21829765_20200122_1135.tif,"[3011, 1437]",145.72,-160.8,1.71,14.82,10.15,-69.37,88.57
FoilHole_21833482_Data_21829764_21829765_20200122_1723.tif,"[2341, 2112]",1650.03,-149.27,1.99,32.7,23.9,88.35,57.62
,"[3764, 1113]",62.36,-86.01,2.65,10.97,2.96,77.85,16.14
FoilHole_21830393_Data_21829764_21829765_20200122_1244.tif,"[947, 1563]",94.95,-53.88,1.93,9.92,4.44,7.35,61.23
,"[451, 3630]",127.5,-148.68,2.26,9.71,6.05,52.96,21.64
,"[2791, 3612]",149.97,-173.54,2.23,13.8,5.74,27.66,21.19
,"[3000, 3801]",139.46,-6.24,2.22,13.97,4.09,-2.16,4.08
FoilHole_21830282_Data_21829764_21829765_20200122_1134.tif,"[1019, 775]",581.39,-81.22,1.96,22.2,11.56,-28.63,52.59
FoilHole_21830220_Data_21829764_21829765_20200122_1017.tif,"[1012, 913]",108.6,-5.6,2.08,12.5,5.12,0.25,5.85
FoilHole_21833398_Data_21829764_21829765_20200122_1620.tif,"[3534, 778]",51.7,-96.93,1.53,7.45,3.46,-82.94,13.98
FoilHole_21833486_Data_21829764_21829765_20200122_1727.tif,"[2848, 595]",201.83,-72.23,2.04,12.09,7.06,45.01,62.76
FoilHole_21832552_Data_21829764_21829765_20200122_1454.tif,"[2069, 2049]",2473.36,-153.28,2.01,33.48,32.0,25.42,1.3
FoilHole_21830620_Data_21829764_21829765_20200122_1333.tif,"[2873, 1583]",1090.44,-99.03,2.06,25.92,19.91,-28.54,70.49
,"[186, 1369]",90.39,-84.9,2.24,14.08,2.49,87.09,8.02
FoilHole_21830448_Data_21829764_21829765_20200122_1306.tif,"[2886, 911]",692.17,-107.16,2.05,20.23,13.65,-1.44,74.28
,"[3358, 2467]",100.44,-152.87,1.91,12.72,5.71,19.73,7.4
,"[220, 2821]",65.7,-78.84,2.13,8.65,4.23,-83.8,4.96
,"[3208, 3361]",389.92,-153.99,1.98,16.62,9.35,24.14,1.87
FoilHole_21833647_Data_21829764_21829765_20200122_1827.tif,"[1050, 795]",802.84,-130.41,2.03,22.09,13.5,-23.46,73.05
,"[3501, 2133]",95.34,-113.98,2.17,13.32,3.48,46.06,19.96
FoilHole_21830467_Data_21829764_21829765_20200122_1310.tif,"[1276, 567]",73.87,-58.55,2.0,8.3,3.84,-70.64,12.09
,"[3442, 541]",83.59,-36.12,1.79,6.97,4.5,-23.32,12.8
,"[1008, 3295]",203.83,-166.03,2.1,16.38,5.71,20.25,6.29
FoilHole_21832459_Data_21829764_21829765_20200122_1347.tif,"[3452, 1175]",399.99,-167.87,2.1,20.04,9.71,64.99,52.86
,"[540, 1487]",263.51,-150.77,2.12,13.79,8.27,87.66,58.43
FoilHole_21830444_Data_21829764_21829765_20200122_1303.tif,"[950, 1653]",877.73,-128.19,2.11,26.73,14.02,-72.31,55.89
FoilHole_21830528_Data_21829764_21829765_20200122_1324.tif,"[419, 1018]",124.91,-81.21,2.44,12.03,5.29,-87.33,6.12
,"[1694, 834]",125.35,-78.0,1.91,11.05,6.9,-61.52,16.48
,"[3786, 1627]",108.51,-91.48,2.37,15.22,4.74,75.79,12.73
,"[831, 1894]",34.98,-66.61,2.79,12.14,2.73,-40.98,25.63
,"[3260, 3492]",377.0,-63.59,2.07,16.73,10.47,-18.71,44.88
,"[1322, 2516]",34.58,-159.29,1.95,5.83,3.37,25.92,5.2
,"[1535, 3326]",129.08,-16.5,2.16,12.8,5.39,56.31,72.81
FoilHole_21832445_Data_21829764_21829765_20200122_1336.tif,"[701, 1542]",88.8,-22.65,2.61,11.76,3.79,-27.33,4.68
,"[1853, 3378]",546.94,-96.55,2.21,19.46,14.1,-4.28,87.73
,"[3820, 3524]",47.65,-94.56,1.74,5.92,4.19,75.74,9.7
FoilHole_21832513_Data_21829764_21829765_20200122_1429.tif,"[3137, 2003]",644.51,-79.79,1.98,30.37,10.81,78.85,21.36
,"[1961, 1080]",67.25,-72.55,2.51,13.29,3.3,-82.98,10.44
FoilHole_21832588_Data_21829764_21829765_20200122_1512.tif,"[3309, 2632]",432.84,-90.61,1.99,15.76,12.71,-48.82,41.79
,"[1250, 1772]",47.88,-89.93,1.96,8.26,3.21,81.47,8.59
FoilHole_21830331_Data_21829764_21829765_20200122_1207.tif,"[3598, 819]",74.31,-67.4,1.87,8.51,3.8,-68.56,1.16
,"[1608, 1938]",212.47,-26.74,2.51,14.09,6.17,-38.45,11.7
,"[468, 3238]",246.76,-118.33,2.23,14.69,6.84,82.18,20.51
FoilHole_21833553_Data_21829764_21829765_20200122_1805.tif,"[3045, 1155]",63.1,-8.31,1.89,8.0,3.25,21.93,30.24
FoilHole_21832758_Data_21829764_21829765_20200122_1603.tif,"[1240, 2103]",72.05,-153.01,1.88,7.04,4.62,19.16,7.83
,"[705, 2449]",33.65,-150.35,2.24,13.29,1.8,38.38,8.72
,"[2470, 2396]",100.89,-9.16,1.97,10.85,5.78,-46.74,37.59
,"[2501, 3632]",120.85,-11.48,2.01,10.07,5.78,34.42,45.89
FoilHole_21836544_Data_21829764_21829765_20200123_0129.tif,"[763, 961]",393.78,-114.15,1.98,13.58,11.9,-64.45,49.7
FoilHole_21830367_Data_21829764_21829765_20200122_1229.tif,"[3459, 2117]",193.81,-126.66,2.11,12.73,7.37,39.1,14.25
,"[1156, 2329]",102.65,-176.83,2.31,13.58,3.92,-11.65,14.82
FoilHole_21832583_Data_21829764_21829765_20200122_1508.tif,"[1028, 875]",406.78,-123.09,2.08,15.2,10.86,37.03,19.88
,"[3717, 226]",50.35,-79.14,1.81,5.41,3.84,-19.87,59.27
,"[3554, 2329]",138.01,-147.55,2.12,7.9,7.19,-22.39,54.84
FoilHole_21832617_Data_21829764_21829765_20200122_1527.tif,"[2596, 773]",194.41,-20.3,1.99,12.25,7.19,43.59,63.89
,"[1543, 1694]",46.21,-9.89,1.59,9.18,2.92,-0.12,9.78
FoilHole_21830510_Data_21829764_21829765_20200122_1322.tif,"[2145, 1830]",1915.29,-114.03,2.19,31.45,24.65,3.75,62.22
,"[927, 3712]",195.79,-15.74,1.92,11.6,6.81,-8.69,7.05
,"[382, 2705]",85.1,-169.67,1.52,6.39,5.85,25.07,14.74
,"[3457, 3404]",93.83,-25.27,2.14,12.03,4.7,-26.76,1.49
,"[720, 3765]",104.28,-11.04,2.11,10.25,4.49,-2.53,8.51
FoilHole_21830466_Data_21829764_21829765_20200122_1309.tif,"[1897, 318]",50.23,-152.62,2.17,11.06,2.64,33.29,5.91
,"[965, 2501]",175.79,-127.12,1.8,11.06,8.87,31.39,21.49
FoilHole_21833424_Data_21829764_21829765_20200122_1640.tif,"[3193, 667]",288.26,-167.41,2.6,14.79,9.12,22.61,10.02
,"[1139, 1687]",686.7,-87.45,2.06,18.94,14.77,53.28,39.27
FoilHole_21833392_Data_21829764_21829765_20200122_1615.tif,"[1423, 3082]",480.82,-60.59,1.97,18.0,13.09,-48.41,12.18
FoilHole_21833430_Data_21829764_21829765_20200122_1645.tif,"[1072, 404]",156.34,-171.84,1.84,17.55,5.51,-9.35,17.51
,"[3692, 587]",87.21,-168.09,2.0,9.5,4.18,26.8,14.89
,"[839, 2169]",149.34,-121.12,2.05,17.97,5.79,54.57,4.31
,"[1607, 2189]",68.32,-132.85,2.43,13.19,4.08,58.32,11.17
,"[1547, 3727]",199.2,-156.61,2.24,12.64,6.87,-20.81,44.21
FoilHole_21832607_Data_21829764_21829765_20200122_1521.tif,"[2630, 2155]",773.35,-172.64,1.94,19.42,16.32,76.35,68.98
,"[3562, 3512]",97.26,-174.36,1.97,9.22,5.63,18.62,12.97
FoilHole_21830323_Data_21829764_21829765_20200122_1204.tif,"[2279, 411]",302.13,-16.62,1.99,22.38,6.62,-9.39,7.23
FoilHole_21836419_Data_21829764_21829765_20200123_0119.tif,"[3125, 2793]",109.37,-53.57,2.35,8.94,4.75,-47.83,5.74
FoilHole_21836256_Data_21829764_21829765_20200123_0025.tif,"[1719, 1181]",680.33,-52.82,1.9,21.1,14.23,54.19,72.99
,"[3595, 518]",102.1,-45.13,1.77,8.05,6.13,-13.47,31.65
FoilHole_21836304_Data_21829764_21829765_20200123_0048.tif,"[1268, 1139]",1005.59,-116.85,2.04,28.85,17.34,-27.69,89.16
,"[3469, 3089]",112.49,-23.3,1.99,9.26,5.22,-22.23,1.07
,"[1612, 3308]",104.71,-16.64,1.91,8.35,5.93,54.86,71.51
FoilHole_21830315_Data_21829764_21829765_20200122_1158.tif,"[524, 2766]",147.91,-24.29,2.03,8.02,7.05,42.54,66.83
,"[3163, 3723]",97.09,-41.86,2.54,11.41,4.34,-17.19,24.67
FoilHole_21830410_Data_21829764_21829765_20200122_1248.tif,"[812, 826]",548.86,-128.79,2.13,16.74,13.31,54.05,2.84
,"[2227, 2407]",100.01,-111.49,2.01,8.74,6.16,47.35,21.16
,"[1982, 2595]",46.13,-12.3,2.54,6.05,3.56,-16.86,4.57
FoilHole_21833452_Data_21829764_21829765_20200122_1659.tif,"[3049, 1380]",407.13,-17.93,1.94,16.67,12.32,26.46,44.38
,"[931, 2517]",269.14,-170.43,1.98,21.1,9.38,48.86,39.29
FoilHole_21833456_Data_21829764_21829765_20200122_1702.tif,"[597, 966]",325.02,-103.32,2.47,17.1,9.1,75.17,1.51
,"[563, 2556]",105.84,-122.65,2.02,8.48,7.0,76.49,19.15
FoilHole_21830408_Data_21829764_21829765_20200122_1246.tif,"[1939, 545]",304.88,-150.85,2.09,16.37,8.35,18.71,10.44
,"[3576, 518]",42.63,-119.39,2.54,8.34,2.74,62.97,2.36
,"[964, 2025]",312.61,-155.7,2.15,22.38,8.44,62.33,38.04
,"[2842, 1667]",530.07,-105.59,1.89,25.82,9.88,66.14,8.27
,"[769, 3590]",249.75,-45.47,1.84,13.97,7.8,-28.38,17.09
FoilHole_21830359_Data_21829764_21829765_20200122_1223.tif,"[442, 624]",115.54,-93.9,2.19,9.57,5.07,-72.41,21.49
,"[1675, 903]",395.9,-101.95,2.41,17.41,9.04,-74.16,27.78
,"[999, 3605]",222.84,-172.28,1.82,14.53,6.5,-7.23,14.95
,"[3619, 2043]",244.78,-68.84,2.18,14.36,7.46,72.91,38.25
,"[1243, 2334]",711.21,-61.65,2.04,19.46,15.89,-28.86,32.79
FoilHole_21830378_Data_21829764_21829765_20200122_1232.tif,"[938, 670]",96.51,-68.2,1.97,11.29,4.94,-47.59,20.61
,"[2716, 600]",79.38,-57.38,2.28,9.66,4.62,-61.9,4.51
,"[3700, 1930]",124.52,-112.11,2.48,11.8,5.07,-80.65,31.46
,"[1820, 2167]",57.17,-104.62,1.77,14.68,4.17,64.47,10.9
,"[3352, 2847]",171.37,-114.89,2.2,17.96,4.79,59.19,5.92
,"[963, 3089]",554.69,-110.74,2.0,17.4,13.5,39.83,29.44
,"[1875, 853]",70.29,-78.8,2.16,10.26,5.29,-67.26,11.54
,"[2592, 1662]",160.04,-6.73,1.87,16.84,5.65,-19.1,12.37
,"[3608, 3415]",50.12,-145.7,1.64,9.36,3.27,51.52,17.22
FoilHole_21830251_Data_21829764_21829765_20200122_1109.tif,"[1725, 1462]",150.35,-166.07,2.03,11.05,6.42,34.16,20.23
,"[3364, 2924]",62.78,-90.23,2.49,17.59,2.42,-78.98,11.26
FoilHole_21830280_Data_21829764_21829765_20200122_1132.tif,"[3094, 3054]",303.51,-111.85,2.13,14.98,10.11,39.01,29.14
FoilHole_21830391_Data_21829764_21829765_20200122_1242.tif,"[1094, 2500]",683.97,-45.39,2.02,19.0,14.94,-87.03,41.64
FoilHole_21836390_Data_21829764_21829765_20200123_0115.tif,"[448, 2198]",352.22,-69.73,1.83,31.02,6.73,-78.23,8.5
,"[1461, 2685]",94.96,-77.98,2.05,10.35,4.08,84.87,17.15
FoilHole_21830338_Data_21829764_21829765_20200122_1212.tif,"[1004, 128]",53.29,-16.53,2.29,13.91,2.86,-9.03,7.5
,"[1165, 3312]",96.21,-50.38,1.78,11.57,5.23,-53.48,3.1
FoilHole_21836307_Data_21829764_21829765_20200123_0050.tif,"[3000, 953]",603.24,-58.01,1.91,20.98,13.49,36.65,85.34
FoilHole_21832474_Data_21829764_21829765_20200122_1359.tif,"[3641, 636]",164.43,-161.51,2.1,11.25,7.4,81.9,63.41
,"[3675, 1956]",78.95,-160.1,1.94,8.47,5.51,30.87,10.97
FoilHole_21832643_Data_21829764_21829765_20200122_1537.tif,"[883, 696]",106.17,-80.88,2.36,11.04,5.11,-53.39,27.49
,"[2705, 1741]",65.24,-76.37,1.91,17.73,3.28,-76.41,0.04
,"[3352, 1183]",48.24,-79.72,2.25,5.74,3.63,-63.15,16.57
FoilHole_21830279_Data_21829764_21829765_20200122_1131.tif,"[1635, 968]",472.87,-106.16,2.4,15.84,11.51,-46.79,59.37
,"[330, 531]",112.55,-90.28,2.31,11.47,4.24,-89.21,1.07
FoilHole_21833480_Data_21829764_21829765_20200122_1722.tif,"[3112, 1416]",841.52,-80.24,1.93,25.46,16.94,63.6,36.16
,"[619, 710]",76.74,-21.07,2.23,8.6,3.58,-35.26,14.19
FoilHole_21830419_Data_21829764_21829765_20200122_1254.tif,"[3050, 768]",618.68,-99.48,1.96,19.99,14.91,30.64,49.87
FoilHole_21832449_Data_21829764_21829765_20200122_1339.tif,"[2856, 1744]",986.53,-76.4,2.11,21.98,16.35,61.8,41.79
,"[937, 1949]",222.91,-128.99,2.14,15.38,7.63,63.3,12.29
FoilHole_21832464_Data_21829764_21829765_20200122_1351.tif,"[2882, 3105]",803.03,-85.01,1.99,28.33,18.9,-25.09,59.92
,"[1612, 3037]",137.67,-32.59,2.34,13.4,4.89,-39.84,7.25
FoilHole_21830496_Data_21829764_21829765_20200122_1316.tif,"[3542, 1542]",54.33,-94.12,2.7,7.27,3.22,87.16,1.28
,"[2627, 2843]",258.73,-157.84,2.03,15.18,7.69,22.09,0.08
FoilHole_21832538_Data_21829764_21829765_20200122_1443.tif,"[2563, 2026]",215.84,-82.78,2.06,11.2,8.32,-47.62,35.16
,"[2235, 3293]",988.85,-115.86,2.18,33.78,13.91,3.04,61.1
FoilHole_21836313_Data_21829764_21829765_20200123_0055.tif,"[1527, 2175]",771.17,-43.89,2.07,35.78,15.07,-72.0,28.11
,"[2359, 1890]",97.54,-64.33,2.26,11.15,3.66,-68.86,4.53
FoilHole_21833469_Data_21829764_21829765_20200122_1720.tif,"[522, 851]",139.6,-31.52,2.14,13.72,4.97,-50.34,18.82
,"[2700, 1399]",87.3,-158.3,2.22,13.02,3.71,24.54,2.84
,"[603, 1650]",67.71,-59.91,1.8,9.79,4.5,-69.2,9.29
,"[1223, 2572]",84.3,-50.52,2.27,8.11,4.35,-73.86,23.34
,"[2122, 2750]",89.23,-61.95,2.11,7.12,5.3,52.02,66.03
FoilHole_21830446_Data_21829764_21829765_20200122_1305.tif,"[3219, 238]",53.9,-162.29,1.83,14.1,2.74,7.0,10.71
,"[2523, 2810]",355.18,-88.9,1.97,17.6,11.51,76.24,14.86
FoilHole_21830387_Data_21829764_21829765_20200122_1239.tif,"[2309, 489]",269.56,-163.94,1.82,15.74,8.33,19.23,3.17
,"[241, 446]",40.22,-123.17,1.92,11.09,2.6,66.59,9.76
,"[1523, 1390]",112.06,-159.1,2.13,14.42,4.06,49.93,29.03
,"[3818, 2556]",42.51,-73.97,1.97,6.21,3.12,-62.22,11.75
,"[673, 3319]",53.81,-99.69,1.92,11.15,2.62,84.78,4.46
,"[2362, 2907]",77.08,-76.67,2.25,6.57,5.03,-83.43,6.76
FoilHole_21833544_Data_21829764_21829765_20200122_1800.tif,"[1230, 1913]",336.19,-13.25,1.85,18.33,8.93,26.47,39.73
,"[3200, 2668]",905.82,-129.21,2.08,20.91,16.37,-69.46,59.74
,"[264, 3150]",59.06,-90.96,1.75,7.83,3.92,75.34,13.7
FoilHole_21833449_Data_21829764_21829765_20200122_1657.tif,"[2442, 1096]",189.25,-101.93,2.58,13.35,8.11,-88.81,13.12
,"[3750, 3276]",186.8,-138.03,1.94,12.81,6.15,87.65,45.69
FoilHole_21830227_Data_21829764_21829765_20200122_1022.tif,"[644, 841]",225.07,-85.0,2.15,14.43,8.66,72.86,22.15
,"[1549, 499]",102.05,-85.17,2.04,8.27,5.81,83.85,10.98
,"[2778, 1866]",96.39,-88.15,1.63,18.83,3.75,-81.11,7.04
,"[1942, 1905]",164.87,-82.95,1.89,11.75,5.96,-68.87,14.08
,"[680, 3197]",316.6,-65.59,2.4,15.83,8.47,-56.66,8.93
FoilHole_21830255_Data_21829764_21829765_20200122_1112.tif,"[1896, 535]",92.12,-8.87,2.09,10.66,4.67,-25.44,16.57
,"[2935, 3174]",571.62,-68.23,2.16,19.3,13.85,-19.31,48.91
,"[1797, 2510]",82.67,-21.73,1.98,12.65,2.51,-12.59,9.15
FoilHole_21830267_Data_21829764_21829765_20200122_1121.tif,"[3361, 2889]",343.3,-164.17,2.09,11.68,11.52,-74.49,89.68
FoilHole_21832664_Data_21829764_21829765_20200122_1544.tif,"[1838, 1787]",1514.18,-125.31,2.05,32.93,21.48,-61.62,63.69
,"[3318, 2846]",82.17,-140.19,1.86,13.66,3.07,41.09,1.28
FoilHole_21836330_Data_21829764_21829765_20200123_0057.tif,"[1709, 961]",578.19,-25.64,1.89,18.65,12.9,-37.85,12.21
,"[3392, 595]",43.14,-13.94,1.62,7.19,2.69,5.14,19.07
,"[1894, 2946]",202.85,-18.62,2.06,14.6,7.02,-8.55,10.07
,"[3665, 3100]",94.16,-7.06,1.91,6.94,5.45,13.92,20.98
FoilHole_21832540_Data_21829764_21829765_20200122_1445.tif,"[2621, 1584]",243.55,-113.17,2.15,16.39,7.27,33.38,33.45
,"[915, 2503]",776.11,-110.34,1.97,18.9,14.61,30.37,39.29
FoilHole_21833590_Data_21829764_21829765_20200122_1817.tif,"[1514, 1499]",264.31,-110.06,2.24,19.72,8.1,41.52,28.43
,"[3595, 3539]",58.88,-21.59,1.74,5.54,4.21,-2.86,18.73
,"[892, 2218]",62.26,-105.79,2.38,6.82,5.43,77.05,2.84
FoilHole_21833468_Data_21829764_21829765_20200122_1719.tif,"[1419, 1861]",1522.27,-40.41,1.98,25.16,24.26,85.51,54.08
FoilHole_21830364_Data_21829764_21829765_20200122_1227.tif,"[1705, 1830]",270.29,-61.54,1.69,17.89,6.14,-73.97,12.44
,"[343, 1443]",119.01,-78.25,1.71,10.55,4.89,-82.27,4.01
,"[3318, 1737]",71.73,-88.39,2.45,7.78,4.4,-89.54,1.14
FoilHole_21832666_Data_21829764_21829765_20200122_1546.tif,"[2529, 820]",113.81,-76.21,2.05,10.14,5.65,57.51,46.27
,"[1159, 1948]",386.95,-138.94,2.02,15.99,12.32,-45.57,86.63
FoilHole_21832490_Data_21829764_21829765_20200122_1411.tif,"[904, 2555]",96.54,-135.82,2.11,10.28,4.11,59.21,15.04
FoilHole_21836293_Data_21829764_21829765_20200123_0044.tif,"[521, 3487]",200.54,-58.48,1.9,9.55,8.89,-67.53,9.05
FoilHole_21832544_Data_21829764_21829765_20200122_1448.tif,"[2260, 873]",260.87,-79.91,2.09,12.78,7.69,-38.26,41.65
,"[579, 828]",141.04,-12.06,2.32,11.22,5.71,-6.29,5.76
,"[3526, 1673]",151.03,-85.58,2.04,8.72,7.18,14.23,80.18
,"[2860, 2273]",273.76,-17.51,1.97,14.19,8.82,0.43,17.94
,"[1040, 3573]",228.23,-64.51,1.84,13.52,6.79,-20.49,44.02
FoilHole_21830354_Data_21829764_21829765_20200122_1218.tif,"[3794, 426]",76.46,-27.68,2.02,7.08,4.52,-74.95,47.26
,"[2189, 1591]",231.66,-38.9,1.95,13.72,7.76,-19.35,19.55
FoilHole_21836482_Data_21829764_21829765_20200123_0125.tif,"[2345, 248]",100.1,-172.25,1.79,11.36,4.41,0.96,6.78
,"[3476, 1328]",407.85,-148.44,2.15,17.15,9.45,76.08,44.52
,"[1942, 3277]",640.79,-140.24,2.07,26.91,11.97,6.56,33.2
,"[2993, 3392]",269.92,-61.17,2.23,11.63,9.27,-68.86,7.69
,"[3075, 3533]",48.34,-78.64,1.8,6.7,4.85,46.59,54.77
FoilHole_21832563_Data_21829764_21829765_20200122_1500.tif,"[3343, 2700]",714.11,-76.6,2.13,22.49,13.76,79.61,23.79
,"[1061, 1871]",111.32,-125.0,1.9,11.74,4.66,37.09,17.91
FoilHole_21830344_Data_21829764_21829765_20200122_1217.tif,"[2935, 1313]",73.07,-157.79,2.19,7.59,4.39,4.73,17.48
FoilHole_21833389_Data_21829764_21829765_20200122_1612.tif,"[468, 2194]",126.63,-161.07,2.21,8.26,6.42,-78.3,82.77
,"[1606, 2449]",67.92,-166.62,1.52,7.29,4.67,0.06,13.32
,"[1698, 3443]",152.84,-152.92,1.72,16.38,6.12,32.94,5.86
FoilHole_21830340_Data_21829764_21829765_20200122_1214.tif,"[2475, 312]",54.54,-125.6,2.3,8.12,3.43,21.32,33.08
,"[670, 710]",340.7,-140.2,2.19,14.04,9.4,63.07,23.28
,"[3850, 1116]",70.75,-87.67,1.82,14.64,4.47,-86.82,0.85
,"[1718, 1673]",405.92,-91.52,2.09,14.45,11.34,61.53,26.95
,"[3189, 2355]",88.21,-159.13,2.46,6.4,5.59,21.22,0.35
,"[460, 3477]",110.26,-103.17,2.77,9.51,5.68,53.48,23.35
FoilHole_21832635_Data_21829764_21829765_20200122_1531.tif,"[1062, 840]",613.95,-118.04,1.95,21.92,12.8,-6.44,68.4
FoilHole_21832517_Data_21829764_21829765_20200122_1431.tif,"[3295, 2519]",195.81,-12.37,1.96,10.46,8.62,-53.29,40.92
FoilHole_21833554_Data_21829764_21829765_20200122_1806.tif,"[394, 1726]",259.07,-60.25,2.17,15.93,6.18,-82.34,22.09
,"[2098, 1332]",307.01,-52.09,2.24,26.82,7.24,-43.56,8.52
,"[2929, 2634]",754.68,-53.02,2.18,26.06,13.83,-60.66,7.64
FoilHole_21832639_Data_21829764_21829765_20200122_1534.tif,"[515, 1951]",366.27,-115.79,2.37,17.02,8.99,-85.29,30.5
FoilHole_21833550_Data_21829764_21829765_20200122_1805.tif,"[838, 155]",62.32,-6.04,2.02,14.71,2.5,-7.14,1.1
,"[831, 265]",77.95,-172.49,1.93,10.6,4.81,13.71,6.2
FoilHole_21836289_Data_21829764_21829765_20200123_0041.tif,"[762, 1390]",563.79,-100.19,2.15,17.04,13.07,86.04,6.23
FoilHole_21830231_Data_21829764_21829765_20200122_1025.tif,"[2719, 1311]",284.08,-28.6,2.1,19.03,7.93,-35.98,7.37
,"[3098, 2089]",91.76,-23.14,2.07,14.32,3.05,-30.57,7.44
FoilHole_21830449_Data_21829764_21829765_20200122_1307.tif,"[3445, 593]",105.33,-167.17,2.17,11.42,6.5,21.86,9.04
,"[2147, 1231]",328.87,-166.93,2.02,15.8,8.07,20.19,7.13
FoilHole_21832523_Data_21829764_21829765_20200122_1436.tif,"[2106, 2362]",2362.92,-100.31,1.99,35.15,28.18,15.57,64.13
FoilHole_21833646_Data_21829764_21829765_20200122_1826.tif,"[2317, 509]",113.83,-166.28,1.95,10.79,7.82,18.24,4.52
,"[1479, 2323]",75.34,-6.65,1.72,7.79,4.48,13.82,20.47
,"[1687, 3242]",160.31,-87.28,2.08,11.07,7.15,-8.59,78.69
,"[1774, 3682]",261.57,-163.97,1.97,14.64,7.82,-2.5,18.53
FoilHole_21832458_Data_21829764_21829765_20200122_1346.tif,"[1777, 1856]",261.35,-62.67,2.03,15.92,10.85,-29.45,33.22
,"[915, 3148]",81.64,-66.36,2.24,6.6,5.23,54.11,59.53
FoilHole_21830529_Data_21829764_21829765_20200122_1325.tif,"[1292, 1232]",926.31,-129.06,2.06,21.19,18.23,-68.88,60.17
,"[3204, 677]",54.89,-83.47,2.08,10.8,3.47,-89.97,6.5
,"[3596, 2087]",85.82,-75.85,1.8,8.07,5.35,-49.19,26.66
,"[3049, 2446]",63.8,-89.77,1.61,14.25,2.93,-85.04,4.73
,"[3513, 2186]",194.22,-61.92,1.79,13.56,7.07,-83.0,21.08
FoilHole_21832521_Data_21829764_21829765_20200122_1434.tif,"[1230, 1331]",885.99,-152.0,1.85,22.78,16.53,-14.05,42.05
FoilHole_21836310_Data_21829764_21829765_20200123_0052.tif,"[1374, 1834]",1418.74,-173.0,1.94,30.04,18.5,-67.96,74.95
,"[1731, 3229]",222.45,-111.39,2.32,12.35,7.75,21.28,47.33
FoilHole_21832512_Data_21829764_21829765_20200122_1428.tif,"[2156, 710]",461.76,-145.55,2.07,29.8,7.79,18.28,16.17
,"[706, 1264]",89.93,-149.34,2.56,8.2,5.15,1.07,29.59
,"[969, 2590]",65.44,-41.84,2.11,10.02,4.69,-10.93,30.92
FoilHole_21832589_Data_21829764_21829765_20200122_1513.tif,"[1693, 1291]",79.84,-138.31,2.01,13.06,2.5,40.31,1.38
,"[3189, 3604]",198.45,-106.68,2.04,11.62,6.87,-8.42,81.74
FoilHole_21832502_Data_21829764_21829765_20200122_1420.tif,"[706, 1987]",80.91,-168.94,2.39,8.55,4.83,-34.08,45.13
,"[2506, 3121]",100.17,-167.65,1.94,13.83,5.21,9.24,3.11
FoilHole_21830468_Data_21829764_21829765_20200122_1311.tif,"[2260, 895]",563.06,-167.92,2.17,22.35,12.69,13.61,1.53
FoilHole_21832514_Data_21829764_21829765_20200122_1429.tif,"[2301, 805]",365.0,-100.67,2.24,16.52,10.39,20.77,58.56
,"[3714, 759]",111.37,-93.67,2.2,9.99,5.14,89.98,3.65
,"[2805, 3828]",69.72,-167.46,2.16,13.16,2.42,9.55,2.99
FoilHole_21832506_Data_21829764_21829765_20200122_1423.tif,"[2366, 1234]",1112.39,-112.39,2.11,22.25,21.74,-86.37,26.02
,"[1003, 2232]",95.76,-103.03,2.72,12.46,4.74,85.54,8.57
FoilHole_21833438_Data_21829764_21829765_20200122_1652.tif,"[3470, 311]",70.49,-10.28,2.07,7.13,5.5,26.95,37.23
,"[979, 2698]",241.92,-71.72,2.06,11.79,9.21,72.31,35.97
,"[3298, 3442]",83.98,-101.89,1.95,9.6,3.42,55.09,23.01
FoilHole_21830246_Data_21829764_21829765_20200122_1105.tif,"[1735, 3117]",1341.39,-85.36,2.38,34.37,18.79,-3.71,81.66
FoilHole_21830416_Data_21829764_21829765_20200122_1251.tif,"[3305, 1088]",675.09,-5.39,2.01,16.71,15.53,-6.85,1.46
,"[3424, 3227]",483.86,-173.39,1.97,15.36,12.58,-85.71,87.69
FoilHole_21836368_Data_21829764_21829765_20200123_0113.tif,"[2949, 2747]",80.91,-71.23,2.61,8.34,4.37,-69.79,1.44
,"[647, 3495]",167.91,-157.48,2.09,9.14,7.37,81.49,58.98
FoilHole_21832593_Data_21829764_21829765_20200122_1516.tif,"[3368, 997]",104.22,-16.45,1.92,9.42,5.84,-55.26,38.82
,"[3545, 1399]",102.45,-101.58,1.97,9.54,5.37,-70.39,31.2
,"[1102, 3566]",155.46,-80.92,2.05,8.44,7.09,-69.64,11.27
FoilHole_21833413_Data_21829764_21829765_20200122_1632.tif,"[1499, 3010]",164.89,-12.5,2.19,16.06,5.12,-17.43,4.93
,"[3433, 3434]",136.25,-75.49,2.44,10.56,5.4,-56.23,19.26
FoilHole_21832596_Data_21829764_21829765_20200122_1518.tif,"[2697, 673]",336.42,-145.95,1.86,18.49,7.95,-15.8,49.85
,"[2916, 2242]",274.89,-40.78,2.02,11.59,10.54,-61.29,20.51
FoilHole_21830500_Data_21829764_21829765_20200122_1319.tif,"[1813, 2111]",1717.8,-29.58,2.06,39.69,21.28,48.0,77.58
FoilHole_21832693_Data_21829764_21829765_20200122_1550.tif,"[1143, 3401]",427.32,-148.37,2.0,15.6,10.43,12.73,18.9
FoilHole_21832695_Data_21829764_21829765_20200122_1551.tif,"[807, 737]",86.56,-102.84,2.65,9.86,5.35,-89.53,13.31
FoilHole_21832470_Data_21829764_21829765_20200122_1355.tif,"[2031, 2529]",98.87,-104.97,2.4,11.56,4.98,77.24,2.21
FoilHole_21832605_Data_21829764_21829765_20200122_1519.tif,"[2201, 3291]",64.08,-53.32,1.9,11.76,3.89,-47.33,5.99
,"[2976, 3737]",135.17,-49.36,2.21,11.31,5.72,-16.51,32.85
FoilHole_21832457_Data_21829764_21829765_20200122_1345.tif,"[2064, 770]",643.03,-71.26,1.93,21.25,12.74,-5.36,65.91
,"[2249, 2381]",60.94,-54.95,2.13,7.98,4.16,-25.05,29.9
FoilHole_21832472_Data_21829764_21829765_20200122_1357.tif,"[1119, 1731]",250.04,-92.41,2.18,13.2,10.96,50.04,37.54
,"[3827, 3567]",103.63,-147.69,1.99,8.32,5.45,-80.15,67.55
FoilHole_21830415_Data_21829764_21829765_20200122_1250.tif,"[3328, 917]",98.49,-96.63,1.94,12.5,6.09,63.13,20.24
,"[1314, 1489]",664.84,-141.58,2.0,18.76,14.41,12.09,26.33
FoilHole_21830247_Data_21829764_21829765_20200122_1106.tif,"[1068, 2473]",86.66,-163.66,2.11,11.38,4.86,-17.25,33.59
,"[1813, 2987]",81.62,-153.78,2.36,9.36,4.37,-16.9,43.12
FoilHole_21830477_Data_21829764_21829765_20200122_1313.tif,"[2722, 1326]",1232.17,-110.65,2.18,25.57,22.85,-10.4,79.75
FoilHole_21830260_Data_21829764_21829765_20200122_1116.tif,"[2004, 1225]",206.54,-29.55,2.0,17.21,5.45,-28.55,1.0
,"[2372, 2113]",248.64,-32.93,1.99,16.57,8.07,-32.84,0.09
FoilHole_21830300_Data_21829764_21829765_20200122_1148.tif,"[3658, 1099]",124.88,-100.16,1.87,14.15,4.48,65.14,14.69
,"[2204, 609]",55.02,-98.27,1.75,7.76,3.86,84.19,2.45
,"[666, 2715]",406.6,-45.06,2.07,21.9,11.91,-76.94,31.87
,"[2217, 3487]",98.83,-42.23,1.94,9.24,5.26,-48.98,6.75
FoilHole_21836342_Data_21829764_21829765_20200123_0102.tif,"[2912, 1429]",544.48,-13.06,2.01,18.05,12.58,89.54,77.4
,"[1189, 2191]",158.09,-16.11,1.64,9.58,8.64,87.2,76.7
,"[2987, 3307]",46.34,-165.87,1.59,8.23,3.84,15.71,1.58
FoilHole_21832479_Data_21829764_21829765_20200122_1403.tif,"[1347, 1249]",574.35,-53.21,1.93,18.73,13.09,18.74,71.95
FoilHole_21832550_Data_21829764_21829765_20200122_1453.tif,"[3728, 549]",93.48,-90.11,1.88,8.3,5.0,67.69,22.2
,"[3405, 1823]",63.73,-125.18,2.09,12.26,3.36,55.55,0.74
,"[1456, 2947]",72.71,-86.03,2.42,7.46,4.37,57.82,36.15
FoilHole_21830292_Data_21829764_21829765_20200122_1142.tif,"[3578, 505]",119.22,-14.52,1.97,8.31,6.11,-37.62,23.1
,"[896, 582]",70.09,-19.11,1.85,8.25,4.46,-26.02,6.92
,"[2462, 1829]",55.12,-18.49,1.91,14.64,2.07,-24.14,5.65
FoilHole_21832482_Data_21829764_21829765_20200122_1405.tif,"[924, 2535]",230.61,-124.47,2.23,13.66,8.47,79.18,23.65
FoilHole_21830245_Data_21829764_21829765_20200122_1104.tif,"[2483, 425]",50.45,-26.76,2.25,8.97,3.36,-47.97,21.22
,"[1018, 1505]",82.24,-168.65,1.59,10.92,3.45,-6.21,17.56
FoilHole_21832511_Data_21829764_21829765_20200122_1427.tif,"[3343, 264]",70.54,-164.23,2.14,11.95,3.15,8.75,7.02
FoilHole_21830417_Data_21829764_21829765_20200122_1252.tif,"[2718, 804]",120.3,-128.15,2.4,12.37,5.19,69.24,17.39
,"[3466, 3016]",194.63,-159.31,1.59,9.53,8.05,18.38,2.31
FoilHole_21830277_Data_21829764_21829765_20200122_1130.tif,"[708, 2024]",791.41,-93.55,2.14,27.62,12.65,67.59,18.86
FoilHole_21832526_Data_21829764_21829765_20200122_1438.tif,"[320, 425]",80.63,-39.61,2.2,6.85,5.75,-15.98,23.63
,"[1573, 1060]",169.23,-135.47,2.07,12.57,7.84,17.37,27.16
,"[556, 1668]",198.88,-43.47,2.07,12.43,6.75,-38.48,4.98
,"[1879, 2409]",83.85,-138.21,1.95,9.78,4.03,42.7,0.92
,"[2214, 3533]",615.58,-46.72,2.0,27.94,9.96,1.82,48.54
FoilHole_21830243_Data_21829764_21829765_20200122_1102.tif,"[832, 284]",163.49,-31.6,1.98,14.88,5.96,-13.7,17.9
,"[3529, 2468]",561.84,-159.01,1.97,22.72,9.7,-89.78,69.23
FoilHole_21833493_Data_21829764_21829765_20200122_1733.tif,"[3006, 1551]",486.38,-65.0,1.99,16.28,11.95,-73.99,8.99
FoilHole_21832675_Data_21829764_21829765_20200122_1548.tif,"[2815, 843]",547.13,-98.31,2.16,16.32,13.28,-15.8,82.51
,"[3455, 1912]",77.52,-84.1,1.8,6.67,5.12,33.73,62.18
,"[3593, 3545]",211.72,-91.73,2.39,12.37,7.66,83.45,4.82
FoilHole_21833407_Data_21829764_21829765_20200122_1627.tif,"[3849, 1360]",76.33,-71.47,1.85,8.53,3.89,-78.21,6.74
FoilHole_21833501_Data_21829764_21829765_20200122_1739.tif,"[433, 1140]",123.87,-124.49,2.13,9.05,6.33,76.56,21.05
,"[1919, 1385]",284.27,-127.05,2.11,13.38,10.0,61.23,8.28
FoilHole_21830236_Data_21829764_21829765_20200122_1029.tif,"[1748, 670]",589.74,-164.7,2.07,21.08,10.16,23.81,8.51
,"[785, 1992]",293.88,-55.94,1.99,14.81,9.88,-65.48,9.54
FoilHole_21833507_Data_21829764_21829765_20200122_1744.tif,"[2166, 1738]",1410.56,-82.03,2.12,38.65,15.62,-39.52,42.5
FoilHole_21836362_Data_21829764_21829765_20200123_0109.tif,"[689, 2139]",728.86,-96.64,1.99,23.24,16.75,77.67,5.7
,"[3252, 2603]",837.36,-75.53,1.94,20.09,17.05,79.55,24.91
FoilHole_21833785_Data_21829764_21829765_20200122_1840.tif,"[1771, 1565]",1365.81,-84.07,2.08,34.58,15.61,46.27,49.65
,"[1700, 2810]",220.73,-105.88,1.89,11.91,7.53,33.96,40.16
FoilHole_21836290_Data_21829764_21829765_20200123_0042.tif,"[3673, 2069]",59.57,-50.64,2.32,9.55,3.31,-69.19,18.55
,"[3264, 2472]",57.62,-111.67,2.24,13.91,3.34,60.29,8.04
FoilHole_21830303_Data_21829764_21829765_20200122_1150.tif,"[1712, 1294]",55.11,-156.03,1.9,15.15,3.04,36.83,12.86
FoilHole_21830268_Data_21829764_21829765_20200122_1122.tif,"[2892, 617]",365.6,-158.92,1.96,17.51,9.1,-0.74,21.81
,"[814, 1323]",395.33,-133.59,2.2,15.29,10.65,65.14,18.74
,"[2408, 2533]",77.56,-86.43,1.89,8.61,5.48,5.31,88.26
FoilHole_21833491_Data_21829764_21829765_20200122_1731.tif,"[758, 711]",387.55,-4.05,1.99,14.35,11.64,-24.76,20.71
,"[3584, 322]",91.68,-113.75,2.41,8.69,4.31,46.49,19.77
FoilHole_21830254_Data_21829764_21829765_20200122_1111.tif,"[682, 2904]",220.97,-75.01,2.08,22.2,4.48,-56.28,18.74
FoilHole_21833446_Data_21829764_21829765_20200122_1654.tif,"[1404, 804]",761.41,-148.93,2.1,22.99,13.65,8.3,22.77
FoilHole_21830439_Data_21829764_21829765_20200122_1301.tif,"[2232, 1007]",87.19,-113.62,1.64,10.45,6.49,-29.29,84.33
,"[758, 1970]",252.83,-59.1,1.99,14.42,7.99,-75.18,16.08
,"[2520, 3134]",220.25,-62.72,2.0,10.8,9.29,-25.46,37.26
FoilHole_21830252_Data_21829764_21829765_20200122_1110.tif,"[608, 1151]",378.33,-117.15,2.2,18.77,8.24,-73.0,44.15
,"[2026, 928]",99.29,-83.91,1.84,10.94,4.57,-61.73,22.18
,"[3696, 1450]",131.33,-140.7,2.16,12.79,4.64,60.65,21.35
FoilHole_21833503_Data_21829764_21829765_20200122_1740.tif,"[672, 1169]",436.66,-31.99,1.93,20.64,11.25,-75.45,43.46
,"[3359, 423]",63.05,-79.2,2.13,7.22,4.14,-13.34,65.86
,"[872, 3781]",109.52,-28.08,2.03,9.22,4.82,1.55,29.63
FoilHole_21830256_Data_21829764_21829765_20200122_1113.tif,"[3368, 413]",186.08,-147.88,2.02,12.7,7.25,3.59,28.53
,"[481, 1016]",179.54,-88.42,2.17,12.88,6.63,74.36,17.22
FoilHole_21832491_Data_21829764_21829765_20200122_1412.tif,"[1501, 1236]",82.49,-168.75,1.7,7.92,4.83,12.95,1.7
,"[1159, 2472]",109.88,-97.19,1.63,10.77,6.08,76.15,6.65
,"[951, 3493]",322.36,-107.75,2.06,14.19,10.53,-7.01,79.26
FoilHole_21836485_Data_21829764_21829765_20200123_0127.tif,"[1616, 1607]",1591.78,-41.45,1.95,31.47,21.94,27.04,68.48
FoilHole_21833388_Data_21829764_21829765_20200122_1611.tif,"[1577, 849]",440.41,-142.69,1.99,20.45,10.63,-0.92,38.23
,"[392, 2103]",149.57,-145.24,2.11,10.66,5.95,61.06,26.3
FoilHole_21836421_Data_21829764_21829765_20200123_0121.tif,"[890, 920]",291.68,-88.84,2.14,13.0,9.11,-74.94,13.91
,"[2077, 2114]",208.83,-135.48,2.08,15.51,6.61,49.11,4.59
,"[1136, 2649]",69.3,-141.6,1.93,8.45,4.18,50.46,12.06
,"[1505, 3488]",279.82,-136.92,2.04,16.64,11.73,-14.85,57.92
FoilHole_21836263_Data_21829764_21829765_20200123_0030.tif,"[2624, 2028]",83.38,-79.8,1.64,8.03,4.72,69.35,30.85
FoilHole_21830311_Data_21829764_21829765_20200122_1154.tif,"[2205, 3508]",84.59,-137.52,2.48,12.08,3.99,43.83,1.35
,"[1301, 3841]",101.7,-89.11,2.08,8.72,4.54,8.12,82.77
FoilHole_21830392_Data_21829764_21829765_20200122_1243.tif,"[3872, 1150]",60.43,-86.01,1.68,10.0,3.27,-87.55,1.54
,"[3509, 1948]",74.08,-71.22,2.2,10.3,3.85,85.98,22.81
FoilHole_21830238_Data_21829764_21829765_20200122_1031.tif,"[463, 533]",70.14,-142.77,2.31,8.1,3.3,51.01,13.78
FoilHole_21830390_Data_21829764_21829765_20200122_1241.tif,"[958, 494]",83.06,-79.62,2.14,7.3,5.02,-78.04,1.58
,"[3872, 1656]",70.83,-94.57,2.16,8.27,3.98,82.27,3.15
,"[1059, 2618]",618.87,-89.07,2.21,18.61,13.78,88.56,2.37
,"[3753, 3631]",96.33,-118.93,2.75,6.61,5.83,-82.51,36.41
FoilHole_21833399_Data_21829764_21829765_20200122_1620.tif,"[2337, 1937]",174.56,-8.21,2.58,10.39,7.61,34.37,42.58
FoilHole_21832702_Data_21829764_21829765_20200122_1554.tif,"[2334, 1396]",925.08,-170.88,1.99,29.8,14.01,11.32,2.2
,"[433, 3608]",76.3,-169.54,1.78,7.25,4.94,-28.13,38.59
FoilHole_21832525_Data_21829764_21829765_20200122_1438.tif,"[2672, 2573]",760.51,-161.59,2.25,22.92,16.43,-54.52,72.92
,"[1147, 2762]",511.77,-135.15,2.09,16.87,15.68,-4.41,49.26
,"[3433, 3228]",240.14,-41.76,2.26,13.3,8.38,-16.75,25.01
FoilHole_21833483_Data_21829764_21829765_20200122_1724.tif,"[1215, 930]",784.39,-116.23,2.26,21.41,18.37,-47.13,69.1
,"[3617, 313]",90.91,-146.78,2.02,7.36,5.77,49.42,16.2
,"[3567, 2106]",464.62,-152.08,1.93,18.19,10.67,76.78,48.86
,"[2452, 3575]",387.04,-64.41,2.0,19.58,12.15,8.86,73.27
FoilHole_21833524_Data_21829764_21829765_20200122_1748.tif,"[1732, 3515]",583.14,-27.25,1.82,25.85,9.4,-2.77,24.47
FoilHole_21832481_Data_21829764_21829765_20200122_1405.tif,"[693, 486]",75.7,-68.86,1.99,9.36,5.19,-35.72,33.14
FoilHole_21832559_Data_21829764_21829765_20200122_1457.tif,"[818, 1481]",154.49,-115.68,2.12,10.73,7.83,-72.82,42.86
FoilHole_21830621_Data_21829764_21829765_20200122_1334.tif,"[3687, 1519]",143.79,-83.69,1.98,12.61,5.61,69.52,26.79
,"[1990, 1296]",85.9,-130.24,1.98,7.57,5.42,18.21,31.56
FoilHole_21830287_Data_21829764_21829765_20200122_1137.tif,"[3487, 2043]",785.06,-68.66,2.1,24.13,12.3,-83.03,14.37
FoilHole_21830283_Data_21829764_21829765_20200122_1134.tif,"[2398, 1737]",93.3,-120.18,1.86,8.84,4.12,37.12,22.7
FoilHole_21832646_Data_21829764_21829765_20200122_1539.tif,"[2527, 1716]",310.1,-165.74,2.17,17.77,9.84,-7.92,22.18
,"[1138, 2407]",263.98,-149.0,2.12,19.7,7.15,48.36,17.36
FoilHole_21830445_Data_21829764_21829765_20200122_1304.tif,"[2108, 1285]",141.77,-98.05,2.07,12.7,6.37,65.56,16.4
FoilHole_21830263_Data_21829764_21829765_20200122_1118.tif,"[1620, 303]",175.69,-92.6,1.88,16.63,5.58,-1.34,88.74
,"[1823, 3713]",216.35,-150.71,2.32,17.85,6.13,3.32,25.97
FoilHole_21836357_Data_21829764_21829765_20200123_0105.tif,"[729, 2383]",682.86,-130.24,2.73,30.53,12.05,72.43,22.67
,"[2401, 2241]",105.17,-97.95,2.35,13.53,4.93,79.0,3.05
,"[3695, 3361]",47.34,-87.24,2.37,7.5,3.39,-60.96,26.28
FoilHole_21833489_Data_21829764_21829765_20200122_1729.tif,"[3541, 2618]",438.85,-78.62,2.07,20.81,9.22,87.76,13.62
FoilHole_21833613_Data_21829764_21829765_20200122_1823.tif,"[1079, 632]",66.56,-57.55,2.36,10.2,6.16,-41.39,16.16
FoilHole_21833386_Data_21829764_21829765_20200122_1609.tif,"[1869, 3238]",83.03,-133.76,2.12,8.75,3.99,62.7,16.46
FoilHole_21832595_Data_21829764_21829765_20200122_1518.tif,"[2984, 1823]",659.46,-137.51,2.17,21.53,11.79,71.35,28.86
,"[964, 3131]",65.98,-70.07,2.13,9.19,3.41,86.7,23.23
FoilHole_21833423_Data_21829764_21829765_20200122_1639.tif,"[2031, 1091]",144.1,-132.86,2.41,18.22,5.54,54.4,7.25
FoilHole_21830434_Data_21829764_21829765_20200122_1257.tif,"[3857, 2063]",110.46,-144.5,2.23,9.04,5.85,85.44,49.93
FoilHole_21832498_Data_21829764_21829765_20200122_1418.tif,"[1038, 467]",74.02,-169.41,2.6,10.75,3.13,17.91,7.32
FoilHole_21830465_Data_21829764_21829765_20200122_1308.tif,"[3322, 2067]",704.93,-19.1,2.23,28.54,9.71,89.08,71.82
FoilHole_21832488_Data_21829764_21829765_20200122_1410.tif,"[3387, 340]",92.66,-165.24,1.72,13.11,3.7,0.53,14.23
,"[2360, 2986]",1300.65,-48.54,2.0,24.17,20.27,-0.08,48.47
FoilHole_21833510_Data_21829764_21829765_20200122_1746.tif,"[680, 1138]",96.78,-75.5,2.33,15.77,3.51,-89.77,14.27
,"[1182, 1460]",68.41,-85.83,2.14,7.98,4.15,-52.59,33.24
,"[2882, 1714]",124.51,-78.43,2.54,11.24,5.95,65.71,35.86
,"[1758, 2380]",38.35,-72.24,2.37,9.0,2.21,-74.98,2.74
FoilHole_21830407_Data_21829764_21829765_20200122_1245.tif,"[809, 570]",174.22,-27.33,1.91,16.3,6.08,-5.49,21.84
FoilHole_21833548_Data_21829764_21829765_20200122_1803.tif,"[3776, 541]",43.92,-113.42,2.4,7.79,3.47,-78.34,35.08
FoilHole_21830509_Data_21829764_21829765_20200122_1321.tif,"[1157, 651]",295.73,-15.61,2.21,13.51,9.99,-40.97,25.36
,"[3350, 1978]",874.06,-19.41,2.09,29.49,16.0,83.77,76.82
,"[1098, 2652]",154.86,-11.69,2.21,14.17,6.65,6.61,18.3
,"[2284, 3045]",108.53,-168.18,1.98,10.75,6.97,-43.39,55.2
FoilHole_21833431_Data_21829764_21829765_20200122_1646.tif,"[3780, 459]",70.78,-162.85,2.35,6.86,4.54,-30.77,47.92
,"[3239, 2636]",87.71,-167.77,1.85,7.0,5.21,-0.89,13.12
FoilHole_21833537_Data_21829764_21829765_20200122_1758.tif,"[1177, 660]",447.71,-30.42,1.91,16.01,11.34,-14.35,16.07
FoilHole_21833784_Data_21829764_21829765_20200122_1839.tif,"[1182, 2975]",556.68,-159.15,2.01,17.0,14.08,-10.29,31.14
FoilHole_21833395_Data_21829764_21829765_20200122_1617.tif,"[879, 2588]",708.48,-175.17,1.94,27.53,10.68,81.22,76.4
,"[3202, 2745]",137.78,-29.28,1.92,12.35,5.36,-11.52,17.76
FoilHole_21833391_Data_21829764_21829765_20200122_1614.tif,"[386, 606]",46.37,-111.78,1.63,6.96,3.44,57.53,10.69
,"[2891, 2814]",961.78,-150.31,2.01,21.24,17.08,-35.89,65.58
FoilHole_21830334_Data_21829764_21829765_20200122_1209.tif,"[1695, 1223]",1356.34,-90.84,2.03,24.9,22.89,5.82,83.34
,"[3640, 3052]",318.95,-152.59,2.07,17.74,10.96,-80.93,71.66
,"[718, 3567]",173.9,-48.1,2.74,9.69,7.9,-50.07,1.97
FoilHole_21832608_Data_21829764_21829765_20200122_1522.tif,"[393, 1506]",175.74,-149.74,2.25,11.41,10.04,-85.84,63.9
,"[2868, 3573]",89.8,-159.21,2.42,7.27,6.18,89.44,68.65
FoilHole_21833786_Data_21829764_21829765_20200122_1840.tif,"[864, 2142]",388.54,-67.51,2.18,14.21,11.39,-28.81,38.7
,"[3644, 3242]",168.26,-86.89,2.71,13.87,6.23,-79.79,7.09
,"[2045, 2692]",86.99,-91.69,1.97,9.01,4.79,58.88,29.43
FoilHole_21830229_Data_21829764_21829765_20200122_1024.tif,"[648, 1299]",61.21,-91.28,2.03,11.26,3.45,-71.16,20.12
,"[1787, 882]",58.66,-97.79,2.76,5.4,4.4,-49.35,48.44
,"[2399, 2686]",76.34,-53.0,2.47,17.67,3.18,-65.95,12.95
,"[843, 3262]",130.17,-60.07,2.05,7.85,6.93,-67.37,7.29
FoilHole_21830320_Data_21829764_21829765_20200122_1202.tif,"[1871, 1648]",46.41,-97.33,1.8,7.34,4.24,47.45,35.21
,"[3517, 1716]",45.48,-147.67,1.84,12.55,2.83,17.4,14.92
,"[3067, 3066]",126.34,-109.6,2.48,13.86,5.08,67.55,2.85
,"[3688, 2636]",77.18,-146.77,2.07,7.4,4.64,49.7,16.47
,"[2850, 3356]",44.66,-155.82,2.06,18.26,2.86,22.64,1.54
FoilHole_21836255_Data_21829764_21829765_20200123_0024.tif,"[3220, 604]",182.59,-158.03,2.7,12.53,7.2,23.62,1.65
,"[757, 3106]",562.35,-12.27,2.07,18.15,12.13,-84.2,71.93
FoilHole_21830332_Data_21829764_21829765_20200122_1208.tif,"[3626, 3106]",111.02,-66.53,2.26,10.15,5.0,-74.32,7.79


==> data/sameDSpacingInfo.csv <==
Metric Distances,Direct Distances,Relative Angle
0.89,20.84,71.24
2.91,35.81,10.95
1.95,26.97,8.13
2.45,40.94,3.5
2.21,24.57,2.81
2.91,40.58,7.45
1.17,18.18,4.64


==> data/wassDist_currPrev_10.csv <==
current_data_percent,WassDist
167,26.401241108145165
250,18.710165556886235
334,11.892807999999999
418,11.120907858923307
501,7.026526406517069
585,7.24315042735045
668,6.95313675213676
752,5.467420053510001
836,4.1199346686348335


==> data/wassDist_currPrev_20.csv <==
current_data_percent,WassDist
83,38.16102497796062
125,26.49805455421685
167,16.928060934131743
209,12.02686671632811
250,9.075169531100467
292,10.695317589041087
334,6.28955237470265
376,5.589475474582746
418,5.834135256540761
459,5.4313536656554895
501,4.804823490274349
543,5.55856406523972
585,5.231619625064935
627,3.3211310023309935
668,3.6898477876782323
710,3.90792430631694
752,2.8750969958046197
794,3.015637209255579
836,2.8343258168319894


==> data/wassDist_currPrev_40.csv <==
current_data_percent,WassDist
41,52.99594024390242
62,27.93863493312353
83,19.148437815779232
104,15.512249536607968
125,13.639453923076914
146,11.42952832876713
167,10.380184029201889
188,8.978964008153909
209,8.475096839051197
229,6.756706775871786
250,8.093031860262007
271,7.285802214022152
292,5.76335007329523
313,6.2305785373539475
334,5.105030284478965
355,4.81910936155857
376,5.94353423733892
397,3.636627250924493
418,4.041013739409207
438,3.179052336632345
459,3.8745399617989937
480,2.919472549019633
501,3.5516277195608517
522,3.35034937022508
543,3.018690385470264
564,2.6291578699894176
585,2.8233506637570343
606,2.647569873910494
627,2.750152707376029
647,2.601983311517505
668,2.548660019990949
689,2.7429008043419443
710,2.64271705881153
731,2.013518658600027
752,3.1003624115900714
773,1.8410101273705375
794,2.1396591023882507
815,2.5575077096629535
836,2.0815520386297677


==> data/wassDist_currPrev_80.csv <==
current_data_percent,WassDist
20,37.495999999999995
31,47.91847258064519
41,33.00233910306844
52,22.542298311444632
62,16.552171215880925
73,14.915423331860362
83,14.604908565769927
94,13.199226352217394
104,11.290284779050731
114,11.00296896086368
125,9.951569614035074
135,7.989743111111103
146,8.174974023338397
156,7.79747681770287
167,6.478893290342382
177,6.8739980716533156
188,6.831220459189808
198,6.66949666881582
209,5.902825093035607
219,4.892333136702243
229,4.423015253933138
240,5.660658697234384
250,4.184414666666655
261,4.323151662835253
271,3.833076755595158
282,3.972844495040696
292,4.622007675118981
303,4.512484526877357
313,3.31361360832568
323,4.265307025786619
334,3.2400690013162494
344,3.6874583971591663
355,3.4169972567966083
365,2.996108701524203
376,3.005582935004365
386,2.6394528304486817
397,2.252307546234076
407,2.9113310702504682
418,2.974199146514936
428,2.8171329875240123
438,2.4885766333802732
449,2.4508467726353045
459,2.7213778039797534
470,3.0316787929356623
480,2.4796187056737375
491,2.237375606754896
501,2.253011817505524
512,2.0202607363398446
522,1.9518998069324631
532,1.8933732031227646
543,2.092032816848751
553,1.8956688579620444
564,2.052606120067252
574,2.033147088986076
585,2.4197559069656673
595,2.366026431085259
606,1.760197775743983
616,1.5816117290300147
627,2.216795910230124
637,1.9418815169792478
647,1.8987838714608514
658,1.8687176587758452
668,1.5542367180532435
679,1.862963121621264
689,2.2007201211548333
700,2.237629454696255
710,1.6933016498994184
721,2.0488602762204193
731,1.7082729584043979
741,1.899673920147088
752,1.9188937175180434
762,1.4343342163679018
773,1.4340410406331512
783,1.5375686292975528
794,1.9106596214906943
804,1.5188250498138698
815,1.6089211351219581
825,1.245157003160418
836,1.514176204146758

